Passive Self-Interference Suppression for Full-Duplex Infrastructure Nodes

Recent research results have demonstrated the feasibility of full-duplex wireless communication for short-range links. Although the focus of the previous works has been active cancellation of the self-interference signal, a majority of the overall self-interference suppression is often due to passive suppression, i.e., isolation of the transmit and receive antennas. We present a measurement-based study of the capabilities and limitations of three key mechanisms for passive self-interference suppression: directional isolation, absorptive shielding, and cross-polarization. The study demonstrates that more than 70 dB of passive suppression can be achieved in certain environments, but also establishes two results on the limitations of passive suppression: (1) environmental reflections limit the amount of passive suppression that can be achieved, and (2) passive suppression, in general, increases the frequency selectivity of the residual self-interference signal. These results suggest two design implications: (1) deployments of full-duplex infrastructure nodes should minimize near-antenna reflectors, and (2) active cancellation in concatenation with passive suppression should employ higher-order filters or per-subcarrier cancellation.

==> DocData/ChamberConfigA.dat <==
freq_GHz None Absorber Crosspol Crosspol+Absorber 
   2.4002600e+00  -4.4596000e+01  -5.4637920e+01  -6.4377040e+01  -7.1438310e+01
   2.4005400e+00  -4.4758330e+01  -5.4936940e+01  -6.4801450e+01  -7.0610670e+01
   2.4008200e+00  -4.4680910e+01  -5.6029070e+01  -6.4800050e+01  -6.9696280e+01
   2.4011000e+00  -4.4722680e+01  -5.5515260e+01  -7.0871580e+01  -7.5661640e+01
   2.4013800e+00  -4.4792680e+01  -5.5157910e+01  -6.5283300e+01  -7.2132740e+01
   2.4016600e+00  -4.5040530e+01  -5.5086920e+01  -6.5954480e+01  -7.2916900e+01
   2.4019400e+00  -4.4783920e+01  -5.5077020e+01  -6.4485120e+01  -7.1616620e+01
   2.4022200e+00  -4.4810410e+01  -5.4449500e+01  -6.4272220e+01  -7.4141450e+01
   2.4025000e+00  -4.4747310e+01  -5.5805870e+01  -6.6930170e+01  -7.2543210e+01
   2.4027800e+00  -4.4655360e+01  -5.5232080e+01  -6.5891040e+01  -6.8694110e+01
   2.4030600e+00  -4.4462050e+01  -5.4736340e+01  -6.4344650e+01  -6.8371440e+01
   2.4033400e+00  -4.4778410e+01  -5.4501500e+01  -6.9734340e+01  -7.0234890e+01
   2.4036200e+00  -4.4995550e+01  -5.5069180e+01  -6.5380420e+01  -7.7001460e+01
   2.4039000e+00  -4.4682770e+01  -5.4792370e+01  -6.5723660e+01  -7.3751350e+01
   2.4041800e+00  -4.4858560e+01  -5.5044290e+01  -6.3935210e+01  -6.9769470e+01
   2.4044600e+00  -4.4673850e+01  -5.5142010e+01  -6.4714780e+01  -7.2763580e+01
   2.4047400e+00  -4.4778090e+01  -5.5430050e+01  -6.3943600e+01  -7.4638230e+01
   2.4050200e+00  -4.4670040e+01  -5.5056240e+01  -6.4751590e+01  -8.0126230e+01
   2.4053000e+00  -4.4820470e+01  -5.4420770e+01  -6.4759040e+01  -6.8707630e+01
   2.4055800e+00  -4.4744030e+01  -5.4655170e+01  -6.5837040e+01  -7.5296140e+01
   2.4058600e+00  -4.4900550e+01  -5.4710790e+01  -6.4243420e+01  -8.2228070e+01
   2.4061400e+00  -4.5042760e+01  -5.4723410e+01  -6.5468070e+01  -8.1875290e+01
   2.4064200e+00  -4.4909690e+01  -5.4963810e+01  -6.4194100e+01  -7.8167550e+01
   2.4067000e+00  -4.4836040e+01  -5.4601550e+01  -6.3071830e+01  -7.6730800e+01
   2.4069800e+00  -4.5014470e+01  -5.6098920e+01  -6.5760110e+01  -7.0337690e+01
   2.4072600e+00  -4.4775800e+01  -5.5743100e+01  -6.8506720e+01  -7.9749260e+01
   2.4075400e+00  -4.4661620e+01  -5.5395500e+01  -6.9283930e+01  -7.4107810e+01
   2.4078200e+00  -4.5069500e+01  -5.4996600e+01  -6.4201840e+01  -7.2559870e+01
   2.4081000e+00  -4.4890240e+01  -5.5501750e+01  -6.5752370e+01  -8.1533990e+01
   2.4083800e+00  -4.5039730e+01  -5.4859650e+01  -6.6715930e+01  -7.1620250e+01
   2.4086600e+00  -4.4849360e+01  -5.4789450e+01  -6.5043300e+01  -7.5134820e+01
   2.4089400e+00  -4.5160340e+01  -5.5278310e+01  -6.4873280e+01  -7.2469630e+01
   2.4092200e+00  -4.5021810e+01  -5.5739490e+01  -6.4656200e+01  -8.5066310e+01
   2.4095000e+00  -4.4854240e+01  -5.5714880e+01  -6.6220650e+01  -7.8795080e+01
   2.4097800e+00  -4.5051850e+01  -5.5141010e+01  -6.4569420e+01  -7.4147090e+01
   2.4100600e+00  -4.5094040e+01  -5.5136940e+01  -6.3786640e+01  -7.4113790e+01
   2.4103400e+00  -4.4816980e+01  -5.5771180e+01  -6.5830020e+01  -7.5845190e+01
   2.4106200e+00  -4.5179880e+01  -5.6288320e+01  -6.6990140e+01  -7.9172290e+01
   2.4109000e+00  -4.4790780e+01  -5.4792710e+01  -6.8352150e+01  -7.4073880e+01
   2.4111800e+00  -4.4842000e+01  -5.5080860e+01  -6.5086040e+01  -7.2029280e+01
   2.4114600e+00  -4.5092460e+01  -5.5889400e+01  -6.9350320e+01  -7.6366990e+01
   2.4117400e+00  -4.5167680e+01  -5.5943680e+01  -7.0421750e+01  -7.3556580e+01
   2.4120200e+00  -4.4956310e+01  -5.5503410e+01  -6.6992530e+01  -6.8276430e+01
   2.4123000e+00  -4.4915870e+01  -5.5325660e+01  -6.5922940e+01  -7.8613030e+01
   2.4125800e+00  -4.4907040e+01  -5.5018740e+01  -6.8583030e+01  -6.7893290e+01
   2.4128600e+00  -4.5205240e+01  -5.5015220e+01  -6.8301600e+01  -7.9556970e+01
   2.4131400e+00  -4.4805620e+01  -5.6253720e+01  -6.7264600e+01  -7.6318580e+01
   2.4134200e+00  -4.4813010e+01  -5.5615660e+01  -6.8366880e+01  -7.1666440e+01
   2.4137000e+00  -4.4702700e+01  -5.4626580e+01  -6.8083250e+01  -7.5855670e+01
   2.4139800e+00  -4.4929910e+01  -5.4984230e+01  -6.8636470e+01  -7.4466310e+01
   2.4142600e+00  -4.5228640e+01  -5.6232480e+01  -6.5435360e+01  -7.2755580e+01
   2.4145400e+00  -4.5172000e+01  -5.5076200e+01  -6.4842100e+01  -7.9295380e+01
   2.4148200e+00  -4.5035480e+01  -5.5320490e+01  -6.7955830e+01  -6.8477780e+01
   2.4151000e+00  -4.5021680e+01  -5.4974640e+01  -6.3239030e+01  -7.8714420e+01
   2.4153800e+00  -4.5215510e+01  -5.5816940e+01  -6.3145360e+01  -7.3783990e+01
   2.4156600e+00  -4.5099230e+01  -5.4625580e+01  -6.6507710e+01  -7.3990410e+01
   2.4159400e+00  -4.4997630e+01  -5.4648990e+01  -6.6840030e+01  -7.0156510e+01
   2.4162200e+00  -4.5014560e+01  -5.4693540e+01  -7.0008330e+01  -7.0395920e+01
   2.4165000e+00  -4.5084770e+01  -5.4665370e+01  -6.5923610e+01  -7.1563800e+01
   2.4167800e+00  -4.5026480e+01  -5.4849560e+01  -6.6364780e+01  -7.3217920e+01
   2.4170600e+00  -4.4845050e+01  -5.5569780e+01  -6.7818640e+01  -7.2619260e+01
   2.4173400e+00  -4.5094480e+01  -5.5035730e+01  -6.4379940e+01  -7.3862310e+01
   2.4176200e+00  -4.4985330e+01  -5.5891640e+01  -6.3237550e+01  -7.0024180e+01
   2.4179000e+00  -4.4988350e+01  -5.4854080e+01  -6.5615590e+01  -7.3280830e+01
   2.4181800e+00  -4.4894280e+01  -5.5067700e+01  -6.5074440e+01  -7.5618440e+01
   2.4184600e+00  -4.4925510e+01  -5.4546660e+01  -6.2885730e+01  -6.8240620e+01
   2.4187400e+00  -4.4971590e+01  -5.5014210e+01  -6.7249600e+01  -8.0112270e+01
   2.4190200e+00  -4.5035480e+01  -5.6008270e+01  -6.3594090e+01  -7.9475170e+01
   2.4193000e+00  -4.5015460e+01  -5.5283260e+01  -6.3858860e+01  -8.6449070e+01
   2.4195800e+00  -4.5204080e+01  -5.5503580e+01  -6.9317420e+01  -7.6204930e+01
   2.4198600e+00  -4.5189400e+01  -5.6091360e+01  -6.4189960e+01  -7.9569630e+01
   2.4201400e+00  -4.5172790e+01  -5.4430780e+01  -6.5616920e+01  -7.8503460e+01
   2.4204200e+00  -4.5259280e+01  -5.4537350e+01  -6.5914780e+01  -7.4624730e+01
   2.4207000e+00  -4.4856530e+01  -5.4883570e+01  -6.6396680e+01  -7.0196950e+01
   2.4209800e+00  -4.4933760e+01  -5.4758400e+01  -6.2051110e+01  -6.7992820e+01
   2.4212600e+00  -4.5193690e+01  -5.5292980e+01  -6.4943360e+01  -7.6115880e+01
   2.4215400e+00  -4.4956910e+01  -5.4738250e+01  -6.3762170e+01  -7.0125930e+01
   2.4218200e+00  -4.4817130e+01  -5.5020110e+01  -6.6289380e+01  -7.1789360e+01
   2.4221000e+00  -4.4932850e+01  -5.5138040e+01  -6.4471960e+01  -8.4026620e+01
   2.4223800e+00  -4.4774120e+01  -5.5075820e+01  -6.4311300e+01  -7.0726480e+01
   2.4226600e+00  -4.4966730e+01  -5.5308830e+01  -6.4827100e+01  -7.2130910e+01
   2.4229400e+00  -4.4741180e+01  -5.5260580e+01  -6.4545960e+01  -7.3456540e+01
   2.4232200e+00  -4.4947580e+01  -5.4662360e+01  -6.6109100e+01  -8.7874750e+01
   2.4235000e+00  -4.4764480e+01  -5.4045430e+01  -6.5001770e+01  -7.7340330e+01
   2.4237800e+00  -4.4832960e+01  -5.4635810e+01  -6.5250180e+01  -7.2817880e+01
   2.4240600e+00  -4.4980420e+01  -5.4184750e+01  -6.5528020e+01  -7.2241600e+01
   2.4243400e+00  -4.4883650e+01  -5.5644290e+01  -6.3180790e+01  -7.1604770e+01
   2.4246200e+00  -4.4804740e+01  -5.4692180e+01  -6.4520840e+01  -7.4165030e+01
   2.4249000e+00  -4.4615480e+01  -5.4906140e+01  -6.6108540e+01  -7.8492470e+01
   2.4251800e+00  -4.4946590e+01  -5.4518600e+01  -6.3827420e+01  -8.2276910e+01
   2.4254600e+00  -4.5030770e+01  -5.4828590e+01  -6.4642600e+01  -8.1193430e+01
   2.4257400e+00  -4.4770280e+01  -5.5384060e+01  -6.3796130e+01  -7.5765750e+01
   2.4260200e+00  -4.4731870e+01  -5.5052860e+01  -6.6172290e+01  -7.6889620e+01
   2.4263000e+00  -4.4823800e+01  -5.5323470e+01  -6.6550460e+01  -8.8841380e+01
   2.4265800e+00  -4.4694280e+01  -5.4401950e+01  -6.5831470e+01  -7.7044650e+01
   2.4268600e+00  -4.5023170e+01  -5.5455290e+01  -6.4865810e+01  -7.4258530e+01
   2.4271400e+00  -4.4953560e+01  -5.4682010e+01  -6.4566440e+01  -8.2329580e+01
   2.4274200e+00  -4.4989440e+01  -5.4595710e+01  -6.6820370e+01  -7.9566930e+01
   2.4277000e+00  -4.5082010e+01  -5.4593150e+01  -6.5928760e+01  -7.4263790e+01
   2.4279800e+00  -4.4600890e+01  -5.4685490e+01  -6.7535230e+01  -7.3491530e+01
   2.4282600e+00  -4.4934410e+01  -5.4512020e+01  -6.5613350e+01  -6.9924930e+01
   2.4285400e+00  -4.4643040e+01  -5.4063110e+01  -6.6490690e+01  -7.8805310e+01
   2.4288200e+00  -4.4746460e+01  -5.4672990e+01  -6.3100290e+01  -7.6574020e+01
   2.4291000e+00  -4.4945750e+01  -5.4316110e+01  -6.5270240e+01  -7.6072570e+01
   2.4293800e+00  -4.4932170e+01  -5.4533970e+01  -6.3253730e+01  -7.1139300e+01
   2.4296600e+00  -4.4939910e+01  -5.4701210e+01  -6.6245060e+01  -7.8563580e+01
   2.4299400e+00  -4.4828070e+01  -5.5628910e+01  -6.3285790e+01  -7.5023530e+01
   2.4302200e+00  -4.4870240e+01  -5.4515270e+01  -6.5209720e+01  -7.8278640e+01
   2.4305000e+00  -4.4899940e+01  -5.5139200e+01  -6.7348720e+01  -7.4503320e+01
   2.4307800e+00  -4.4925600e+01  -5.5450840e+01  -6.6508110e+01  -7.2822950e+01
   2.4310600e+00  -4.5059240e+01  -5.4798010e+01  -6.4596020e+01  -7.8792310e+01
   2.4313400e+00  -4.5159030e+01  -5.3912700e+01  -6.6527210e+01  -6.9873670e+01
   2.4316200e+00  -4.4826710e+01  -5.4417770e+01  -6.3767090e+01  -7.2842150e+01
   2.4319000e+00  -4.5021030e+01  -5.5195830e+01  -6.4768780e+01  -7.6098270e+01
   2.4321800e+00  -4.5159470e+01  -5.4393550e+01  -6.5310600e+01  -9.2427690e+01
   2.4324600e+00  -4.5260670e+01  -5.5090660e+01  -6.3800940e+01  -7.0196390e+01
   2.4327400e+00  -4.5358800e+01  -5.5219620e+01  -6.6535200e+01  -7.0285930e+01
   2.4330200e+00  -4.5079400e+01  -5.5247580e+01  -6.2812130e+01  -7.3077530e+01
   2.4333000e+00  -4.5236330e+01  -5.4997070e+01  -6.4550560e+01  -8.0878840e+01
   2.4335800e+00  -4.5049810e+01  -5.4734830e+01  -6.3426130e+01  -7.2561430e+01
   2.4338600e+00  -4.5320660e+01  -5.5447680e+01  -6.6149370e+01  -7.0126270e+01
   2.4341400e+00  -4.5509050e+01  -5.5566320e+01  -6.3052160e+01  -7.4287690e+01
   2.4344200e+00  -4.5317230e+01  -5.4285570e+01  -6.3321940e+01  -7.7651810e+01
   2.4347000e+00  -4.5415050e+01  -5.5014570e+01  -6.3610450e+01  -7.4287630e+01
   2.4349800e+00  -4.5478060e+01  -5.5311530e+01  -6.6966070e+01  -6.7632710e+01
   2.4352600e+00  -4.5371200e+01  -5.5758410e+01  -6.5190350e+01  -6.9359380e+01
   2.4355400e+00  -4.5341780e+01  -5.4866720e+01  -6.2235550e+01  -7.5616680e+01
   2.4358200e+00  -4.5558030e+01  -5.4879850e+01  -6.5028660e+01  -7.2197430e+01
   2.4361000e+00  -4.5340780e+01  -5.4927330e+01  -6.2678470e+01  -8.4655230e+01
   2.4363800e+00  -4.5146120e+01  -5.5314990e+01  -6.5468730e+01  -7.3891630e+01
   2.4366600e+00  -4.5470180e+01  -5.5832930e+01  -6.4094330e+01  -7.8157790e+01
   2.4369400e+00  -4.5443280e+01  -5.5578290e+01  -6.2789120e+01  -7.1794800e+01
   2.4372200e+00  -4.5559970e+01  -5.5473080e+01  -6.2444240e+01  -7.2639730e+01
   2.4375000e+00  -4.5685130e+01  -5.5545550e+01  -6.2499210e+01  -7.5155490e+01
   2.4377800e+00  -4.5226020e+01  -5.4492570e+01  -6.2544600e+01  -7.9537330e+01
   2.4380600e+00  -4.5152940e+01  -5.4748530e+01  -6.2524360e+01  -7.7277980e+01
   2.4383400e+00  -4.5498440e+01  -5.5243360e+01  -6.3676770e+01  -7.4457770e+01
   2.4386200e+00  -4.5247410e+01  -5.4724080e+01  -6.6521250e+01  -8.4734750e+01
   2.4389000e+00  -4.5404180e+01  -5.6435300e+01  -6.3762050e+01  -7.4774480e+01
   2.4391800e+00  -4.5187540e+01  -5.6123050e+01  -6.3660530e+01  -7.8441600e+01
   2.4394600e+00  -4.5204770e+01  -5.5917740e+01  -6.2470760e+01  -8.1316680e+01
   2.4397400e+00  -4.5447740e+01  -5.4915600e+01  -6.3398300e+01  -7.2091770e+01
   2.4400200e+00  -4.5077010e+01  -5.5019830e+01  -6.2752980e+01  -7.3405770e+01
   2.4403000e+00  -4.5250990e+01  -5.5095330e+01  -6.4317700e+01  -8.7173320e+01
   2.4405800e+00  -4.5268030e+01  -5.5388350e+01  -6.6169590e+01  -7.9334500e+01
   2.4408600e+00  -4.5390450e+01  -5.4819410e+01  -6.4821420e+01  -7.3435350e+01
   2.4411400e+00  -4.5110140e+01  -5.5361690e+01  -6.3642010e+01  -7.5381070e+01
   2.4414200e+00  -4.5417150e+01  -5.5772460e+01  -6.3026360e+01  -8.0198420e+01
   2.4417000e+00  -4.5271030e+01  -5.5682080e+01  -6.2235860e+01  -7.5880110e+01
   2.4419800e+00  -4.5447560e+01  -5.4884620e+01  -6.2465610e+01  -7.8342000e+01
   2.4422600e+00  -4.5180110e+01  -5.5149170e+01  -6.3506650e+01  -7.7801730e+01
   2.4425400e+00  -4.5087670e+01  -5.4648370e+01  -6.3537190e+01  -8.1891850e+01
   2.4428200e+00  -4.5288780e+01  -5.5385190e+01  -6.2688520e+01  -8.1210700e+01
   2.4431000e+00  -4.4965920e+01  -5.5497330e+01  -6.4545460e+01  -7.2165390e+01
   2.4433800e+00  -4.5290490e+01  -5.5297390e+01  -6.6072550e+01  -7.6224620e+01
   2.4436600e+00  -4.5187840e+01  -5.5207080e+01  -6.5149020e+01  -7.2131600e+01
   2.4439400e+00  -4.5734110e+01  -5.6122250e+01  -6.6296210e+01  -8.8613170e+01
   2.4442200e+00  -4.5148120e+01  -5.5522550e+01  -6.3877030e+01  -8.3029350e+01
   2.4445000e+00  -4.5231220e+01  -5.6227860e+01  -6.2416690e+01  -8.0170280e+01
   2.4447800e+00  -4.5191730e+01  -5.5357870e+01  -6.3287150e+01  -8.2998080e+01
   2.4450600e+00  -4.5278410e+01  -5.6527230e+01  -6.2958260e+01  -9.0752670e+01
   2.4453400e+00  -4.4983420e+01  -5.5966690e+01  -6.4131180e+01  -8.4144830e+01
   2.4456200e+00  -4.5428760e+01  -5.5467640e+01  -6.2027920e+01  -9.2411170e+01
   2.4459000e+00  -4.5142750e+01  -5.5309870e+01  -6.4839980e+01  -7.9300700e+01
   2.4461800e+00  -4.5011450e+01  -5.5547770e+01  -6.3325640e+01  -7.6256150e+01
   2.4464600e+00  -4.5192990e+01  -5.5189930e+01  -6.4840210e+01  -8.3568950e+01
   2.4467400e+00  -4.4982740e+01  -5.5957110e+01  -6.3544410e+01  -7.6799030e+01
   2.4470200e+00  -4.5286630e+01  -5.5572150e+01  -6.6359570e+01  -8.0461100e+01
   2.4473000e+00  -4.5030830e+01  -5.5359250e+01  -6.4482300e+01  -7.0559370e+01
   2.4475800e+00  -4.5581760e+01  -5.5405750e+01  -6.5848960e+01  -7.8663340e+01
   2.4478600e+00  -4.5394410e+01  -5.5308850e+01  -6.5796940e+01  -7.9641920e+01
   2.4481400e+00  -4.5142620e+01  -5.5352860e+01  -6.2843900e+01  -8.5688270e+01
   2.4484200e+00  -4.5310410e+01  -5.5632320e+01  -6.3603900e+01  -7.5857030e+01
   2.4487000e+00  -4.5220050e+01  -5.5137840e+01  -6.2786350e+01  -7.5288800e+01
   2.4489800e+00  -4.5324560e+01  -5.5021320e+01  -6.4619670e+01  -7.7958030e+01
   2.4492600e+00  -4.5403600e+01  -5.5598190e+01  -6.5683780e+01  -7.7353160e+01
   2.4495400e+00  -4.5280400e+01  -5.5103440e+01  -6.1799420e+01  -7.1342690e+01
   2.4498200e+00  -4.5375110e+01  -5.6657040e+01  -6.2627200e+01  -7.9051990e+01
   2.4501000e+00  -4.5098030e+01  -5.5136620e+01  -6.2345440e+01  -7.4047810e+01
   2.4503800e+00  -4.5307810e+01  -5.4746630e+01  -6.3558690e+01  -7.5048520e+01
   2.4506600e+00  -4.5401100e+01  -5.5091000e+01  -6.1797680e+01  -8.5216620e+01
   2.4509400e+00  -4.5373340e+01  -5.4950880e+01  -6.5853920e+01  -7.5269450e+01
   2.4512200e+00  -4.5658740e+01  -5.4258900e+01  -6.4950160e+01  -7.3258060e+01
   2.4515000e+00  -4.5631810e+01  -5.4700350e+01  -6.3453700e+01  -7.4601500e+01
   2.4517800e+00  -4.5110030e+01  -5.4961140e+01  -6.4885940e+01  -7.4644980e+01
   2.4520600e+00  -4.5177310e+01  -5.4836360e+01  -6.4956890e+01  -7.5972400e+01
   2.4523400e+00  -4.5094060e+01  -5.4722650e+01  -6.3172120e+01  -8.1615280e+01
   2.4526200e+00  -4.5380290e+01  -5.5095520e+01  -6.1748380e+01  -7.6931030e+01
   2.4529000e+00  -4.5570380e+01  -5.4922000e+01  -6.3092450e+01  -7.6404460e+01
   2.4531800e+00  -4.5270790e+01  -5.4745380e+01  -6.2167010e+01  -7.7660090e+01
   2.4534600e+00  -4.5626080e+01  -5.4654920e+01  -6.2759860e+01  -7.4598980e+01
   2.4537400e+00  -4.5326540e+01  -5.4315690e+01  -6.2779320e+01  -8.5270810e+01
   2.4540200e+00  -4.5491020e+01  -5.4489210e+01  -6.4259380e+01  -7.6039340e+01
   2.4543000e+00  -4.5521500e+01  -5.4972160e+01  -6.3942170e+01  -7.2811100e+01
   2.4545800e+00  -4.5513080e+01  -5.5040560e+01  -6.4568710e+01  -7.3004500e+01
   2.4548600e+00  -4.5435500e+01  -5.4850490e+01  -6.4494350e+01  -7.9245510e+01
   2.4551400e+00  -4.5596160e+01  -5.5137740e+01  -6.5700810e+01  -6.9617160e+01
   2.4554200e+00  -4.5269810e+01  -5.5608980e+01  -6.7832210e+01  -8.3242570e+01
   2.4557000e+00  -4.5464470e+01  -5.4780670e+01  -6.1021160e+01  -8.9313960e+01
   2.4559800e+00  -4.5599020e+01  -5.4417990e+01  -6.4308270e+01  -8.2228160e+01
   2.4562600e+00  -4.5225480e+01  -5.4873620e+01  -6.1456730e+01  -7.7353490e+01
   2.4565400e+00  -4.5414880e+01  -5.5132780e+01  -6.5040150e+01  -7.9384390e+01
   2.4568200e+00  -4.5422030e+01  -5.4625610e+01  -6.2914730e+01  -8.3732460e+01
   2.4571000e+00  -4.5423830e+01  -5.4672760e+01  -6.4405410e+01  -7.5652890e+01
   2.4573800e+00  -4.5370760e+01  -5.5613760e+01  -6.2367340e+01  -8.7015750e+01
   2.4576600e+00  -4.5500440e+01  -5.5411870e+01  -6.2539830e+01  -8.4603070e+01
   2.4579400e+00  -4.5672980e+01  -5.4793940e+01  -6.4208450e+01  -7.9228840e+01
   2.4582200e+00  -4.5481530e+01  -5.5015330e+01  -6.2405370e+01  -7.6881290e+01
   2.4585000e+00  -4.5634650e+01  -5.5673560e+01  -6.6422110e+01  -8.1543000e+01
   2.4587800e+00  -4.5284760e+01  -5.4617890e+01  -6.4199280e+01  -8.6589710e+01
   2.4590600e+00  -4.5123390e+01  -5.5872090e+01  -6.6130290e+01  -8.2078930e+01
   2.4593400e+00  -4.5688670e+01  -5.5422210e+01  -6.3848920e+01  -8.1156870e+01
   2.4596200e+00  -4.5610740e+01  -5.4455020e+01  -6.4313520e+01  -7.8663010e+01
   2.4599000e+00  -4.5282200e+01  -5.5959880e+01  -6.3498850e+01  -7.4229140e+01
   2.4601800e+00  -4.5652020e+01  -5.5416560e+01  -6.2284440e+01  -7.5523990e+01
   2.4604600e+00  -4.5492510e+01  -5.5124020e+01  -6.3519090e+01  -8.0400400e+01
   2.4607400e+00  -4.5821950e+01  -5.5995670e+01  -6.4925350e+01  -7.9088200e+01
   2.4610200e+00  -4.5249950e+01  -5.5511270e+01  -6.3924260e+01  -8.4267880e+01
   2.4613000e+00  -4.5674320e+01  -5.7430320e+01  -6.5289180e+01  -8.4797160e+01
   2.4615800e+00  -4.5425560e+01  -5.5792500e+01  -6.2251450e+01  -7.5482980e+01
   2.4618600e+00  -4.5635720e+01  -5.4683750e+01  -6.2062110e+01  -8.1497220e+01
   2.4621400e+00  -4.5378190e+01  -5.5600880e+01  -6.5483120e+01  -8.1258160e+01
   2.4624200e+00  -4.5419530e+01  -5.5046730e+01  -6.4178470e+01  -8.2168810e+01
   2.4627000e+00  -4.5586370e+01  -5.4685170e+01  -6.5757710e+01  -7.6536140e+01
   2.4629800e+00  -4.5623100e+01  -5.4447930e+01  -6.5241700e+01  -8.2693490e+01
   2.4632600e+00  -4.5247930e+01  -5.5220170e+01  -6.4133450e+01  -7.9088290e+01
   2.4635400e+00  -4.5470380e+01  -5.5497920e+01  -6.3831720e+01  -7.0451830e+01
   2.4638200e+00  -4.5462640e+01  -5.5598180e+01  -6.4680740e+01  -7.1665580e+01
   2.4641000e+00  -4.5437810e+01  -5.5230740e+01  -6.3782920e+01  -7.9309840e+01
   2.4643800e+00  -4.5518040e+01  -5.5127910e+01  -6.3526500e+01  -7.8489560e+01
   2.4646600e+00  -4.5541690e+01  -5.5739320e+01  -6.3088400e+01  -8.6291400e+01
   2.4649400e+00  -4.5139550e+01  -5.5255890e+01  -6.3826050e+01  -7.4380090e+01
   2.4652200e+00  -4.5391090e+01  -5.5657760e+01  -6.5417370e+01  -8.2437920e+01
   2.4655000e+00  -4.5204680e+01  -5.6528320e+01  -6.2719300e+01  -8.3011010e+01
   2.4657800e+00  -4.5533580e+01  -5.6000980e+01  -6.3900280e+01  -7.6737140e+01
   2.4660600e+00  -4.5523690e+01  -5.4920750e+01  -6.4511050e+01  -7.2288290e+01
   2.4663400e+00  -4.5692960e+01  -5.5106460e+01  -6.4950390e+01  -8.5765970e+01
   2.4666200e+00  -4.5307980e+01  -5.4690060e+01  -6.3197940e+01  -8.0657540e+01
   2.4669000e+00  -4.5298550e+01  -5.5527480e+01  -6.3081420e+01  -7.6863850e+01
   2.4671800e+00  -4.5733010e+01  -5.5477100e+01  -6.2036690e+01  -7.5637530e+01
   2.4674600e+00  -4.5458790e+01  -5.5798960e+01  -6.2634960e+01  -7.7431070e+01
   2.4677400e+00  -4.5430370e+01  -5.5210120e+01  -6.1737480e+01  -8.5103900e+01
   2.4680200e+00  -4.5430410e+01  -5.5072990e+01  -6.4035150e+01  -7.8206670e+01
   2.4683000e+00  -4.5232550e+01  -5.5075550e+01  -6.1646340e+01  -8.0098200e+01
   2.4685800e+00  -4.5399500e+01  -5.4370860e+01  -6.2738330e+01  -7.6071610e+01
   2.4688600e+00  -4.5650990e+01  -5.5034780e+01  -6.3630780e+01  -7.5803250e+01
   2.4691400e+00  -4.5458280e+01  -5.5937980e+01  -6.3872530e+01  -7.8979350e+01
   2.4694200e+00  -4.5253960e+01  -5.6171220e+01  -6.3251030e+01  -7.8003810e+01
   2.4697000e+00  -4.5457440e+01  -5.5328480e+01  -6.2011070e+01  -7.3606530e+01
   2.4699800e+00  -4.5583400e+01  -5.4248110e+01  -6.3117540e+01  -6.7732250e+01
   2.4702600e+00  -4.5578560e+01  -5.5437660e+01  -6.4416870e+01  -7.4325110e+01
   2.4705400e+00  -4.5256620e+01  -5.4622960e+01  -6.2441640e+01  -7.9236190e+01
   2.4708200e+00  -4.5651060e+01  -5.4884260e+01  -6.5031940e+01  -7.2190070e+01
   2.4711000e+00  -4.5589570e+01  -5.5433040e+01  -6.1863610e+01  -7.0582280e+01
   2.4713800e+00  -4.5587270e+01  -5.5049390e+01  -6.2397880e+01  -8.1691850e+01
   2.4716600e+00  -4.5383670e+01  -5.5158770e+01  -6.4648500e+01  -7.1438170e+01
   2.4719400e+00  -4.5592500e+01  -5.5058150e+01  -6.1826870e+01  -8.2439510e+01
   2.4722200e+00  -4.5441870e+01  -5.4166750e+01  -6.2819530e+01  -7.4929440e+01
   2.4725000e+00  -4.5470980e+01  -5.5625040e+01  -6.2483380e+01  -7.6805600e+01
   2.4727800e+00  -4.5413570e+01  -5.4667660e+01  -6.2149750e+01  -7.5160010e+01
   2.4730600e+00  -4.5801690e+01  -5.5323180e+01  -6.3347290e+01  -7.3767730e+01
   2.4733400e+00  -4.5217850e+01  -5.5451690e+01  -6.2092750e+01  -8.8194560e+01
   2.4736200e+00  -4.5746280e+01  -5.4547040e+01  -6.3295060e+01  -8.6170050e+01
   2.4739000e+00  -4.5684880e+01  -5.4973430e+01  -6.2945320e+01  -7.3065930e+01
   2.4741800e+00  -4.5746810e+01  -5.4907700e+01  -6.0855030e+01  -8.1388750e+01
   2.4744600e+00  -4.5461470e+01  -5.4861040e+01  -6.6310620e+01  -7.5208630e+01
   2.4747400e+00  -4.5489490e+01  -5.5281480e+01  -6.3246370e+01  -7.9222400e+01
   2.4750200e+00  -4.5519350e+01  -5.5131810e+01  -6.2051860e+01  -7.3986950e+01
   2.4753000e+00  -4.5648490e+01  -5.5094540e+01  -6.4566920e+01  -7.6534180e+01
   2.4755800e+00  -4.5972070e+01  -5.5044960e+01  -6.1730210e+01  -8.0587710e+01
   2.4758600e+00  -4.5885870e+01  -5.5873530e+01  -6.6507800e+01  -8.2609330e+01
   2.4761400e+00  -4.5684770e+01  -5.5426340e+01  -6.4197400e+01  -7.0043530e+01
   2.4764200e+00  -4.5631690e+01  -5.5482460e+01  -6.4059520e+01  -7.1997700e+01
   2.4767000e+00  -4.5372670e+01  -5.5576560e+01  -6.1384560e+01  -7.1750720e+01
   2.4769800e+00  -4.5739050e+01  -5.5731730e+01  -6.5302570e+01  -8.2802440e+01
   2.4772600e+00  -4.5767490e+01  -5.5866370e+01  -6.2327310e+01  -7.6909160e+01
   2.4775400e+00  -4.5782200e+01  -5.5152420e+01  -6.3470700e+01  -7.6306840e+01
   2.4778200e+00  -4.5485840e+01  -5.5224670e+01  -6.1802510e+01  -7.7498120e+01
   2.4781000e+00  -4.5708080e+01  -5.5414960e+01  -6.7224150e+01  -7.1129150e+01
   2.4783800e+00  -4.5529870e+01  -5.5096840e+01  -6.4966510e+01  -7.2942100e+01
   2.4786600e+00  -4.5661560e+01  -5.4518890e+01  -6.4329520e+01  -7.4357590e+01
   2.4789400e+00  -4.5877280e+01  -5.5383930e+01  -6.6520270e+01  -8.2441730e+01
   2.4792200e+00  -4.5852740e+01  -5.5426900e+01  -6.4405620e+01  -7.3834330e+01
   2.4795000e+00  -4.5420960e+01  -5.6169250e+01  -6.5465200e+01  -7.8362160e+01
   2.4797800e+00  -4.5554660e+01  -5.5817390e+01  -6.3792130e+01  -8.1516670e+01


==> DocData/ChamberConfigD.dat <==
freq_GHz None Absorber 
   2.4002600e+00  -2.8160470e+01  -4.8606450e+01
   2.4005400e+00  -2.8137940e+01  -4.8315670e+01
   2.4008200e+00  -2.8152640e+01  -4.8445400e+01
   2.4011000e+00  -2.8138830e+01  -4.8611430e+01
   2.4013800e+00  -2.8115300e+01  -4.8046560e+01
   2.4016600e+00  -2.8211610e+01  -4.8598850e+01
   2.4019400e+00  -2.8075450e+01  -4.8102120e+01
   2.4022200e+00  -2.8252990e+01  -4.8535050e+01
   2.4025000e+00  -2.8234950e+01  -4.8720240e+01
   2.4027800e+00  -2.8254370e+01  -4.8103530e+01
   2.4030600e+00  -2.8135470e+01  -4.8336860e+01
   2.4033400e+00  -2.8081240e+01  -4.7939050e+01
   2.4036200e+00  -2.8169010e+01  -4.8429150e+01
   2.4039000e+00  -2.8207570e+01  -4.8478810e+01
   2.4041800e+00  -2.8268140e+01  -4.9224960e+01
   2.4044600e+00  -2.8187450e+01  -4.7950360e+01
   2.4047400e+00  -2.8119920e+01  -4.8463410e+01
   2.4050200e+00  -2.8258290e+01  -4.8919840e+01
   2.4053000e+00  -2.8105490e+01  -4.8435670e+01
   2.4055800e+00  -2.8307860e+01  -4.8673830e+01
   2.4058600e+00  -2.8140880e+01  -4.8772460e+01
   2.4061400e+00  -2.8080030e+01  -4.8296050e+01
   2.4064200e+00  -2.8176010e+01  -4.8732860e+01
   2.4067000e+00  -2.8208550e+01  -4.8391370e+01
   2.4069800e+00  -2.8242790e+01  -4.8670920e+01
   2.4072600e+00  -2.8064980e+01  -4.8801300e+01
   2.4075400e+00  -2.7916760e+01  -4.9079960e+01
   2.4078200e+00  -2.8200880e+01  -4.8785770e+01
   2.4081000e+00  -2.8152690e+01  -4.8988270e+01
   2.4083800e+00  -2.8118780e+01  -4.8792800e+01
   2.4086600e+00  -2.8101540e+01  -4.8569670e+01
   2.4089400e+00  -2.8191560e+01  -4.9302640e+01
   2.4092200e+00  -2.8053610e+01  -4.8983730e+01
   2.4095000e+00  -2.8039030e+01  -4.9108740e+01
   2.4097800e+00  -2.8139620e+01  -4.9310340e+01
   2.4100600e+00  -2.7989160e+01  -4.9314840e+01
   2.4103400e+00  -2.8126300e+01  -4.9352130e+01
   2.4106200e+00  -2.7971700e+01  -4.8569900e+01
   2.4109000e+00  -2.7995150e+01  -4.9334480e+01
   2.4111800e+00  -2.8175340e+01  -4.9328560e+01
   2.4114600e+00  -2.8063690e+01  -4.8932440e+01
   2.4117400e+00  -2.8027140e+01  -4.9082290e+01
   2.4120200e+00  -2.7931760e+01  -4.9303900e+01
   2.4123000e+00  -2.8018340e+01  -4.9194300e+01
   2.4125800e+00  -2.8008560e+01  -4.9745030e+01
   2.4128600e+00  -2.8042140e+01  -4.9042860e+01
   2.4131400e+00  -2.8046020e+01  -4.8781830e+01
   2.4134200e+00  -2.7931620e+01  -4.9386630e+01
   2.4137000e+00  -2.8074060e+01  -4.8749250e+01
   2.4139800e+00  -2.8055080e+01  -4.9104490e+01
   2.4142600e+00  -2.7914790e+01  -4.9161610e+01
   2.4145400e+00  -2.8028420e+01  -4.9210320e+01
   2.4148200e+00  -2.8035190e+01  -4.9038510e+01
   2.4151000e+00  -2.7907700e+01  -4.9013760e+01
   2.4153800e+00  -2.7911630e+01  -4.8742460e+01
   2.4156600e+00  -2.7882720e+01  -4.8888500e+01
   2.4159400e+00  -2.7987260e+01  -4.8666080e+01
   2.4162200e+00  -2.7866870e+01  -4.9028810e+01
   2.4165000e+00  -2.7845380e+01  -4.8400460e+01
   2.4167800e+00  -2.7999920e+01  -4.8923160e+01
   2.4170600e+00  -2.7867210e+01  -4.8950120e+01
   2.4173400e+00  -2.7852010e+01  -4.8384560e+01
   2.4176200e+00  -2.7927530e+01  -4.8408380e+01
   2.4179000e+00  -2.7877200e+01  -4.8477890e+01
   2.4181800e+00  -2.7841660e+01  -4.8390440e+01
   2.4184600e+00  -2.7753890e+01  -4.8445250e+01
   2.4187400e+00  -2.7831940e+01  -4.8163610e+01
   2.4190200e+00  -2.7918990e+01  -4.8356670e+01
   2.4193000e+00  -2.7884400e+01  -4.7965230e+01
   2.4195800e+00  -2.7908020e+01  -4.7894910e+01
   2.4198600e+00  -2.7807290e+01  -4.7890570e+01
   2.4201400e+00  -2.7945230e+01  -4.8099310e+01
   2.4204200e+00  -2.7820980e+01  -4.8054950e+01
   2.4207000e+00  -2.7934280e+01  -4.7932450e+01
   2.4209800e+00  -2.7756790e+01  -4.7842970e+01
   2.4212600e+00  -2.7809330e+01  -4.7954280e+01
   2.4215400e+00  -2.7942670e+01  -4.7561070e+01
   2.4218200e+00  -2.7778490e+01  -4.7679210e+01
   2.4221000e+00  -2.7899240e+01  -4.7847930e+01
   2.4223800e+00  -2.7928630e+01  -4.7368280e+01
   2.4226600e+00  -2.7825770e+01  -4.7645410e+01
   2.4229400e+00  -2.7839920e+01  -4.7816780e+01
   2.4232200e+00  -2.7801360e+01  -4.7511760e+01
   2.4235000e+00  -2.7752730e+01  -4.7172720e+01
   2.4237800e+00  -2.7747610e+01  -4.7353870e+01
   2.4240600e+00  -2.7737270e+01  -4.7520590e+01
   2.4243400e+00  -2.7864700e+01  -4.7492970e+01
   2.4246200e+00  -2.7908980e+01  -4.7175740e+01
   2.4249000e+00  -2.7796280e+01  -4.7479970e+01
   2.4251800e+00  -2.7899670e+01  -4.7572000e+01
   2.4254600e+00  -2.7919780e+01  -4.6945650e+01
   2.4257400e+00  -2.7806660e+01  -4.6953680e+01
   2.4260200e+00  -2.7885600e+01  -4.7529200e+01
   2.4263000e+00  -2.7810060e+01  -4.7119330e+01
   2.4265800e+00  -2.7922490e+01  -4.7150480e+01
   2.4268600e+00  -2.7704730e+01  -4.7143060e+01
   2.4271400e+00  -2.7851530e+01  -4.7474480e+01
   2.4274200e+00  -2.7741210e+01  -4.7108910e+01
   2.4277000e+00  -2.7736260e+01  -4.7095120e+01
   2.4279800e+00  -2.7951590e+01  -4.7142060e+01
   2.4282600e+00  -2.7965730e+01  -4.7291420e+01
   2.4285400e+00  -2.7817420e+01  -4.6888890e+01
   2.4288200e+00  -2.7793220e+01  -4.7580750e+01
   2.4291000e+00  -2.7859400e+01  -4.7205300e+01
   2.4293800e+00  -2.7964020e+01  -4.7225110e+01
   2.4296600e+00  -2.7864480e+01  -4.7442380e+01
   2.4299400e+00  -2.7874290e+01  -4.7143710e+01
   2.4302200e+00  -2.7818680e+01  -4.7065670e+01
   2.4305000e+00  -2.7912650e+01  -4.7230720e+01
   2.4307800e+00  -2.7891330e+01  -4.7488250e+01
   2.4310600e+00  -2.7856250e+01  -4.7702340e+01
   2.4313400e+00  -2.7879880e+01  -4.7824630e+01
   2.4316200e+00  -2.7905820e+01  -4.7265350e+01
   2.4319000e+00  -2.7920680e+01  -4.7421630e+01
   2.4321800e+00  -2.7931340e+01  -4.7615680e+01
   2.4324600e+00  -2.7819200e+01  -4.7678040e+01
   2.4327400e+00  -2.7916780e+01  -4.7696080e+01
   2.4330200e+00  -2.7899420e+01  -4.7747150e+01
   2.4333000e+00  -2.7918830e+01  -4.7415190e+01
   2.4335800e+00  -2.7905720e+01  -4.7880560e+01
   2.4338600e+00  -2.7972710e+01  -4.7507890e+01
   2.4341400e+00  -2.7954790e+01  -4.7627890e+01
   2.4344200e+00  -2.8009960e+01  -4.7909260e+01
   2.4347000e+00  -2.7982250e+01  -4.8179230e+01
   2.4349800e+00  -2.7994350e+01  -4.8128350e+01
   2.4352600e+00  -2.7944380e+01  -4.7721320e+01
   2.4355400e+00  -2.8012060e+01  -4.7933850e+01
   2.4358200e+00  -2.7976240e+01  -4.8055430e+01
   2.4361000e+00  -2.7853800e+01  -4.8450300e+01
   2.4363800e+00  -2.8015750e+01  -4.8138000e+01
   2.4366600e+00  -2.7879640e+01  -4.8094200e+01
   2.4369400e+00  -2.7898730e+01  -4.8381360e+01
   2.4372200e+00  -2.7792050e+01  -4.8133510e+01
   2.4375000e+00  -2.7811280e+01  -4.8210580e+01
   2.4377800e+00  -2.8045890e+01  -4.8575210e+01
   2.4380600e+00  -2.7885060e+01  -4.8669010e+01
   2.4383400e+00  -2.7794740e+01  -4.8653820e+01
   2.4386200e+00  -2.7879730e+01  -4.8350440e+01
   2.4389000e+00  -2.8047410e+01  -4.8362500e+01
   2.4391800e+00  -2.7873860e+01  -4.8508850e+01
   2.4394600e+00  -2.7866500e+01  -4.8786460e+01
   2.4397400e+00  -2.7921810e+01  -4.8929630e+01
   2.4400200e+00  -2.7834600e+01  -4.8872660e+01
   2.4403000e+00  -2.7814970e+01  -4.8951630e+01
   2.4405800e+00  -2.7839760e+01  -4.8832080e+01
   2.4408600e+00  -2.7833380e+01  -4.8765090e+01
   2.4411400e+00  -2.7949430e+01  -4.8799070e+01
   2.4414200e+00  -2.7949620e+01  -4.8319190e+01
   2.4417000e+00  -2.7677510e+01  -4.9176380e+01
   2.4419800e+00  -2.7712590e+01  -4.9004900e+01
   2.4422600e+00  -2.7837670e+01  -4.8496490e+01
   2.4425400e+00  -2.7797660e+01  -4.8496390e+01
   2.4428200e+00  -2.7741590e+01  -4.9268470e+01
   2.4431000e+00  -2.7702890e+01  -4.8503170e+01
   2.4433800e+00  -2.7742760e+01  -4.9127290e+01
   2.4436600e+00  -2.7837680e+01  -4.8581110e+01
   2.4439400e+00  -2.7638830e+01  -4.8548640e+01
   2.4442200e+00  -2.7731830e+01  -4.8652900e+01
   2.4445000e+00  -2.7678450e+01  -4.8481770e+01
   2.4447800e+00  -2.7689020e+01  -4.8203750e+01
   2.4450600e+00  -2.7816520e+01  -4.8326600e+01
   2.4453400e+00  -2.7728830e+01  -4.8010510e+01
   2.4456200e+00  -2.7616590e+01  -4.7966990e+01
   2.4459000e+00  -2.7673090e+01  -4.8037330e+01
   2.4461800e+00  -2.7680120e+01  -4.7918400e+01
   2.4464600e+00  -2.7641500e+01  -4.8034280e+01
   2.4467400e+00  -2.7774370e+01  -4.8228440e+01
   2.4470200e+00  -2.7667710e+01  -4.7669920e+01
   2.4473000e+00  -2.7626670e+01  -4.7950200e+01
   2.4475800e+00  -2.7746120e+01  -4.7717740e+01
   2.4478600e+00  -2.7705000e+01  -4.7061030e+01
   2.4481400e+00  -2.7731790e+01  -4.7819580e+01
   2.4484200e+00  -2.7749980e+01  -4.7438450e+01
   2.4487000e+00  -2.7680860e+01  -4.7280200e+01
   2.4489800e+00  -2.7733520e+01  -4.7491220e+01
   2.4492600e+00  -2.7630480e+01  -4.7476660e+01
   2.4495400e+00  -2.7707040e+01  -4.7153920e+01
   2.4498200e+00  -2.7941870e+01  -4.6751930e+01
   2.4501000e+00  -2.7800410e+01  -4.6689850e+01
   2.4503800e+00  -2.7699200e+01  -4.6857470e+01
   2.4506600e+00  -2.7838350e+01  -4.6982200e+01
   2.4509400e+00  -2.7641600e+01  -4.6891960e+01
   2.4512200e+00  -2.7726800e+01  -4.6965030e+01
   2.4515000e+00  -2.7820010e+01  -4.7008170e+01
   2.4517800e+00  -2.7746750e+01  -4.6693000e+01
   2.4520600e+00  -2.7727730e+01  -4.6840780e+01
   2.4523400e+00  -2.7758410e+01  -4.6495370e+01
   2.4526200e+00  -2.7874670e+01  -4.6882370e+01
   2.4529000e+00  -2.7781820e+01  -4.6842870e+01
   2.4531800e+00  -2.7822800e+01  -4.7178800e+01
   2.4534600e+00  -2.7797710e+01  -4.6913910e+01
   2.4537400e+00  -2.7763190e+01  -4.6837440e+01
   2.4540200e+00  -2.7886250e+01  -4.6924920e+01
   2.4543000e+00  -2.7772000e+01  -4.7074320e+01
   2.4545800e+00  -2.7680500e+01  -4.7188780e+01
   2.4548600e+00  -2.7973750e+01  -4.7430810e+01
   2.4551400e+00  -2.7776330e+01  -4.7180100e+01
   2.4554200e+00  -2.7891720e+01  -4.7702660e+01
   2.4557000e+00  -2.7788890e+01  -4.7837890e+01
   2.4559800e+00  -2.7754340e+01  -4.7340890e+01
   2.4562600e+00  -2.7827680e+01  -4.7312790e+01
   2.4565400e+00  -2.7696460e+01  -4.7781910e+01
   2.4568200e+00  -2.7770800e+01  -4.7597490e+01
   2.4571000e+00  -2.7844180e+01  -4.7700900e+01
   2.4573800e+00  -2.7680340e+01  -4.7759120e+01
   2.4576600e+00  -2.7928560e+01  -4.7916360e+01
   2.4579400e+00  -2.7739400e+01  -4.7988370e+01
   2.4582200e+00  -2.8040150e+01  -4.8305510e+01
   2.4585000e+00  -2.7802460e+01  -4.8015500e+01
   2.4587800e+00  -2.7859910e+01  -4.8139130e+01
   2.4590600e+00  -2.7846740e+01  -4.8168040e+01
   2.4593400e+00  -2.7902450e+01  -4.8479250e+01
   2.4596200e+00  -2.7843680e+01  -4.8311300e+01
   2.4599000e+00  -2.7756300e+01  -4.8286580e+01
   2.4601800e+00  -2.7723830e+01  -4.8378680e+01
   2.4604600e+00  -2.7944480e+01  -4.8214250e+01
   2.4607400e+00  -2.7784180e+01  -4.8290850e+01
   2.4610200e+00  -2.7726170e+01  -4.8688670e+01
   2.4613000e+00  -2.7695750e+01  -4.8599590e+01
   2.4615800e+00  -2.7737020e+01  -4.8860580e+01
   2.4618600e+00  -2.7801550e+01  -4.8666570e+01
   2.4621400e+00  -2.7911460e+01  -4.8687920e+01
   2.4624200e+00  -2.7710280e+01  -4.8655110e+01
   2.4627000e+00  -2.7751800e+01  -4.8837910e+01
   2.4629800e+00  -2.7819980e+01  -4.9044140e+01
   2.4632600e+00  -2.7760930e+01  -4.8369750e+01
   2.4635400e+00  -2.7736790e+01  -4.8808820e+01
   2.4638200e+00  -2.7663000e+01  -4.8606300e+01
   2.4641000e+00  -2.7670060e+01  -4.9093860e+01
   2.4643800e+00  -2.7779830e+01  -4.8553950e+01
   2.4646600e+00  -2.7780560e+01  -4.8689040e+01
   2.4649400e+00  -2.7612560e+01  -4.8586480e+01
   2.4652200e+00  -2.7773290e+01  -4.8728320e+01
   2.4655000e+00  -2.7715230e+01  -4.8351980e+01
   2.4657800e+00  -2.7666310e+01  -4.9119260e+01
   2.4660600e+00  -2.7737280e+01  -4.8534740e+01
   2.4663400e+00  -2.7741910e+01  -4.8822670e+01
   2.4666200e+00  -2.7661380e+01  -4.8547410e+01
   2.4669000e+00  -2.7702740e+01  -4.8367290e+01
   2.4671800e+00  -2.7740180e+01  -4.8409400e+01
   2.4674600e+00  -2.7711060e+01  -4.8059040e+01
   2.4677400e+00  -2.7684270e+01  -4.8471740e+01
   2.4680200e+00  -2.7728550e+01  -4.8132590e+01
   2.4683000e+00  -2.7782230e+01  -4.8182820e+01
   2.4685800e+00  -2.7656570e+01  -4.8466390e+01
   2.4688600e+00  -2.7771240e+01  -4.8170020e+01
   2.4691400e+00  -2.7563930e+01  -4.7688430e+01
   2.4694200e+00  -2.7651030e+01  -4.7773610e+01
   2.4697000e+00  -2.7707360e+01  -4.8015550e+01
   2.4699800e+00  -2.7808790e+01  -4.7715710e+01
   2.4702600e+00  -2.7728480e+01  -4.7789980e+01
   2.4705400e+00  -2.7724960e+01  -4.7681630e+01
   2.4708200e+00  -2.7654160e+01  -4.7832320e+01
   2.4711000e+00  -2.7696710e+01  -4.7445700e+01
   2.4713800e+00  -2.7638430e+01  -4.7516990e+01
   2.4716600e+00  -2.7739860e+01  -4.7168110e+01
   2.4719400e+00  -2.7684990e+01  -4.7600200e+01
   2.4722200e+00  -2.7714240e+01  -4.7070640e+01
   2.4725000e+00  -2.7748210e+01  -4.7503780e+01
   2.4727800e+00  -2.7683280e+01  -4.7423300e+01
   2.4730600e+00  -2.7765770e+01  -4.7481870e+01
   2.4733400e+00  -2.7721850e+01  -4.7520820e+01
   2.4736200e+00  -2.7670370e+01  -4.7299930e+01
   2.4739000e+00  -2.7653830e+01  -4.7515740e+01
   2.4741800e+00  -2.7694060e+01  -4.7175560e+01
   2.4744600e+00  -2.7680460e+01  -4.7218280e+01
   2.4747400e+00  -2.7580330e+01  -4.7669290e+01
   2.4750200e+00  -2.7883730e+01  -4.7509720e+01
   2.4753000e+00  -2.7773330e+01  -4.7390270e+01
   2.4755800e+00  -2.7623120e+01  -4.7539580e+01
   2.4758600e+00  -2.7675950e+01  -4.7333430e+01
   2.4761400e+00  -2.7698400e+01  -4.7714680e+01
   2.4764200e+00  -2.7787170e+01  -4.7195920e+01
   2.4767000e+00  -2.7634030e+01  -4.7653390e+01
   2.4769800e+00  -2.7807070e+01  -4.8068830e+01
   2.4772600e+00  -2.7778320e+01  -4.7926330e+01
   2.4775400e+00  -2.7806650e+01  -4.7943630e+01
   2.4778200e+00  -2.7740440e+01  -4.7799000e+01
   2.4781000e+00  -2.7588140e+01  -4.8011780e+01
   2.4783800e+00  -2.7778870e+01  -4.7603440e+01
   2.4786600e+00  -2.7708500e+01  -4.7515840e+01
   2.4789400e+00  -2.7685050e+01  -4.7610010e+01
   2.4792200e+00  -2.7648880e+01  -4.7651990e+01
   2.4795000e+00  -2.7533430e+01  -4.7916120e+01
   2.4797800e+00  -2.7574750e+01  -4.8081620e+01


==> DocData/ChamberD.dat <==
directPathSuppression CBW filterTaps 
   4.5778270e+01   1.6021028e+01   1.2483594e+00
   4.5408520e+01   1.1536507e+01   1.7336270e+00
   4.6157460e+01   1.6205648e+01   1.2341376e+00
   4.4809210e+01   5.1725576e+00   3.8665591e+00
   3.9496910e+01   2.2143207e+01   9.0321153e-01
   3.9361610e+01   1.3238030e+01   1.5107989e+00
   4.5338530e+01   1.9587916e+01   1.0210377e+00
   4.5199820e+01   1.9668970e+01   1.0168301e+00
   4.5696210e+01   1.1179518e+01   1.7889859e+00


==> DocData/ChamberDA.dat <==
directPathSuppression CBW filterTaps 
   5.7527550e+01   1.2670277e+01   1.5784974e+00
   5.8020390e+01   4.4408641e+00   4.5036280e+00
   5.3767490e+01   1.4606201e+01   1.3692815e+00
   5.5122850e+01   1.1568357e+01   1.7288540e+00
   5.6508140e+01   7.3964325e+00   2.7040063e+00
   5.7527550e+01   1.2670277e+01   1.5784974e+00
   5.8020390e+01   4.4408641e+00   4.5036280e+00
   5.1303620e+01   1.6685640e+01   1.1986354e+00
   5.1704030e+01   1.2115715e+01   1.6507486e+00
   6.2235880e+01   8.7945656e+00   2.2741316e+00
   6.2800080e+01   6.0326324e+00   3.3153023e+00
   6.2639620e+01   3.6053351e+00   5.5473346e+00
   5.6723830e+01   1.2583027e+01   1.5894426e+00
   5.6722490e+01   1.0085539e+01   1.9830372e+00
   5.7197280e+01   5.4732864e+00   3.6541117e+00


==> DocData/ChamberDC.dat <==
directPathSuppression CBW filterTaps 
   6.2026820e+01   6.5048498e+00   3.0746290e+00
   6.0133020e+01   4.7674068e+00   4.1951528e+00
   6.2327490e+01   6.5256852e+00   3.0648123e+00
   6.1192970e+01   2.7322298e+00   7.3200285e+00
   5.9564010e+01   6.5580126e+00   3.0497044e+00
   5.8909320e+01   1.0233300e+01   1.9544038e+00
   6.1504990e+01   3.6119747e+00   5.5371374e+00
   6.4633500e+01   3.9419495e+00   5.0736317e+00
   6.5215920e+01   6.1639234e+00   3.2446867e+00


==> DocData/ChamberDCA.dat <==
directPathSuppression CBW filterTaps 
   7.6650040e+01   3.5291250e+00   5.6671271e+00
   7.6125310e+01   3.8633301e+00   5.1768809e+00
   7.4297700e+01   2.3653484e+00   8.4554141e+00
   7.8392600e+01   3.8203750e+00   5.2350881e+00
   7.8959180e+01   2.7280622e+00   7.3312111e+00
   7.7314580e+01   2.3281624e+00   8.5904659e+00
   7.6650040e+01   3.5291250e+00   5.6671271e+00
   7.6125310e+01   3.8633301e+00   5.1768809e+00
   7.4297700e+01   2.3653484e+00   8.4554141e+00
   7.7509880e+01   3.7407923e+00   5.3464610e+00
   7.7015710e+01   3.5943485e+00   5.5642907e+00
   7.2588520e+01   3.4618734e+00   5.7772189e+00
   7.8682630e+01   3.6267286e+00   5.5146117e+00
   7.7621410e+01   3.2458385e+00   6.1617360e+00
   7.5731290e+01   2.4055397e+00   8.3141427e+00
   7.5655460e+01   3.2606527e+00   6.1337412e+00


==> DocData/ChamberO.dat <==
directPathSuppression CBW filterTaps 
   2.5654800e+01   1.3909717e+01   1.4378438e+00
   2.5654800e+01   1.3909717e+01   1.4378438e+00
   2.5654800e+01   1.3909717e+01   1.4378438e+00
   2.8018920e+01   1.3331372e+01   1.5002206e+00
   2.7981650e+01   1.3397403e+01   1.4928267e+00
   2.8018920e+01   1.3331372e+01   1.5002206e+00
   2.7981650e+01   1.3397403e+01   1.4928267e+00
   2.8018920e+01   1.3331372e+01   1.5002206e+00
   2.7981650e+01   1.3397403e+01   1.4928267e+00


==> DocData/ChamberOA.dat <==
directPathSuppression CBW filterTaps 
   6.6740580e+01   1.2203033e+00   1.6389368e+01
   6.6670170e+01   2.6503146e+00   7.5462738e+00
   6.6980630e+01   1.8644333e+00   1.0727120e+01
   4.7672140e+01   1.2160018e+01   1.6447344e+00
   4.8310640e+01   7.9040800e+00   2.5303387e+00
   6.6740580e+01   1.2203033e+00   1.6389368e+01
   6.6670170e+01   2.6503146e+00   7.5462738e+00
   6.6980630e+01   1.8644333e+00   1.0727120e+01
   4.7672140e+01   1.2160018e+01   1.6447344e+00
   4.8310640e+01   7.9040800e+00   2.5303387e+00
   6.6740580e+01   1.2203033e+00   1.6389368e+01
   6.6670170e+01   2.6503146e+00   7.5462738e+00
   6.6980630e+01   1.8644333e+00   1.0727120e+01
   4.7672140e+01   1.2160018e+01   1.6447344e+00
   4.8310640e+01   7.9040800e+00   2.5303387e+00
   6.2413270e+01   1.3518574e+00   1.4794460e+01
   6.2070310e+01   1.9439891e+00   1.0288123e+01
   6.2267410e+01   1.9304409e+00   1.0360327e+01
   4.9464090e+01   4.7454221e+00   4.2145882e+00
   4.9679020e+01   6.0312745e+00   3.3160487e+00
   4.9636040e+01   9.3466364e+00   2.1398072e+00
   6.2413270e+01   1.3518574e+00   1.4794460e+01
   6.2070310e+01   1.9439891e+00   1.0288123e+01
   6.2267410e+01   1.9304409e+00   1.0360327e+01
   4.9464090e+01   4.7454221e+00   4.2145882e+00
   4.9679020e+01   6.0312745e+00   3.3160487e+00
   4.9636040e+01   9.3466364e+00   2.1398072e+00
   6.2413270e+01   1.3518574e+00   1.4794460e+01
   6.2070310e+01   1.9439891e+00   1.0288123e+01
   6.2267410e+01   1.9304409e+00   1.0360327e+01
   4.9464090e+01   4.7454221e+00   4.2145882e+00
   4.9679020e+01   6.0312745e+00   3.3160487e+00
   4.9636040e+01   9.3466364e+00   2.1398072e+00


==> DocData/ExampleCBW.dat <==
DRR Beta0 Beta1 Beta5 Beta10 
  -6.0000000e+01   1.7888535e-02   7.7459655e-03   3.6514835e-03   1.7770466e-03
  -5.9000000e+01   1.7888533e-02   7.7459652e-03   3.6514834e-03   1.7770466e-03
  -5.8000000e+01   1.7888530e-02   7.7459648e-03   3.6514834e-03   1.7770466e-03
  -5.7000000e+01   1.7888526e-02   7.7459643e-03   3.6514833e-03   1.7770465e-03
  -5.6000000e+01   1.7888521e-02   7.7459637e-03   3.6514832e-03   1.7770465e-03
  -5.5000000e+01   1.7888516e-02   7.7459630e-03   3.6514830e-03   1.7770465e-03
  -5.4000000e+01   1.7888508e-02   7.7459620e-03   3.6514828e-03   1.7770464e-03
  -5.3000000e+01   1.7888499e-02   7.7459608e-03   3.6514826e-03   1.7770464e-03
  -5.2000000e+01   1.7888487e-02   7.7459592e-03   3.6514823e-03   1.7770463e-03
  -5.1000000e+01   1.7888473e-02   7.7459573e-03   3.6514819e-03   1.7770462e-03
  -5.0000000e+01   1.7888454e-02   7.7459549e-03   3.6514815e-03   1.7770461e-03
  -4.9000000e+01   1.7888431e-02   7.7459518e-03   3.6514809e-03   1.7770460e-03
  -4.8000000e+01   1.7888402e-02   7.7459479e-03   3.6514802e-03   1.7770459e-03
  -4.7000000e+01   1.7888365e-02   7.7459431e-03   3.6514792e-03   1.7770457e-03
  -4.6000000e+01   1.7888319e-02   7.7459370e-03   3.6514781e-03   1.7770454e-03
  -4.5000000e+01   1.7888261e-02   7.7459293e-03   3.6514766e-03   1.7770451e-03
  -4.4000000e+01   1.7888188e-02   7.7459196e-03   3.6514748e-03   1.7770447e-03
  -4.3000000e+01   1.7888096e-02   7.7459074e-03   3.6514725e-03   1.7770442e-03
  -4.2000000e+01   1.7887980e-02   7.7458920e-03   3.6514696e-03   1.7770435e-03
  -4.1000000e+01   1.7887833e-02   7.7458727e-03   3.6514659e-03   1.7770427e-03
  -4.0000000e+01   1.7887650e-02   7.7458484e-03   3.6514613e-03   1.7770417e-03
  -3.9000000e+01   1.7887418e-02   7.7458177e-03   3.6514555e-03   1.7770404e-03
  -3.8000000e+01   1.7887127e-02   7.7457791e-03   3.6514482e-03   1.7770388e-03
  -3.7000000e+01   1.7886760e-02   7.7457306e-03   3.6514390e-03   1.7770368e-03
  -3.6000000e+01   1.7886298e-02   7.7456695e-03   3.6514274e-03   1.7770343e-03
  -3.5000000e+01   1.7885717e-02   7.7455925e-03   3.6514128e-03   1.7770311e-03
  -3.4000000e+01   1.7884985e-02   7.7454957e-03   3.6513945e-03   1.7770271e-03
  -3.3000000e+01   1.7884064e-02   7.7453737e-03   3.6513714e-03   1.7770220e-03
  -3.2000000e+01   1.7882905e-02   7.7452202e-03   3.6513423e-03   1.7770156e-03
  -3.1000000e+01   1.7881447e-02   7.7450270e-03   3.6513056e-03   1.7770076e-03
  -3.0000000e+01   1.7879611e-02   7.7447839e-03   3.6512596e-03   1.7769975e-03
  -2.9000000e+01   1.7877302e-02   7.7444778e-03   3.6512015e-03   1.7769847e-03
  -2.8000000e+01   1.7874398e-02   7.7440926e-03   3.6511285e-03   1.7769687e-03
  -2.7000000e+01   1.7870744e-02   7.7436078e-03   3.6510365e-03   1.7769486e-03
  -2.6000000e+01   1.7866151e-02   7.7429978e-03   3.6509208e-03   1.7769232e-03
  -2.5000000e+01   1.7860376e-02   7.7422302e-03   3.6507752e-03   1.7768912e-03
  -2.4000000e+01   1.7853121e-02   7.7412647e-03   3.6505919e-03   1.7768510e-03
  -2.3000000e+01   1.7844009e-02   7.7400502e-03   3.6503612e-03   1.7768004e-03
  -2.2000000e+01   1.7832573e-02   7.7385230e-03   3.6500710e-03   1.7767366e-03
  -2.1000000e+01   1.7818230e-02   7.7366031e-03   3.6497058e-03   1.7766564e-03
  -2.0000000e+01   1.7800260e-02   7.7341905e-03   3.6492465e-03   1.7765555e-03
  -1.9000000e+01   1.7777773e-02   7.7311601e-03   3.6486688e-03   1.7764285e-03
  -1.8000000e+01   1.7749677e-02   7.7273560e-03   3.6479425e-03   1.7762687e-03
  -1.7000000e+01   1.7714639e-02   7.7225841e-03   3.6470296e-03   1.7760678e-03
  -1.6000000e+01   1.7671049e-02   7.7166038e-03   3.6458827e-03   1.7758150e-03
  -1.5000000e+01   1.7616982e-02   7.7091176e-03   3.6444425e-03   1.7754971e-03
  -1.4000000e+01   1.7550167e-02   7.6997602e-03   3.6426351e-03   1.7750976e-03
  -1.3000000e+01   1.7467975e-02   7.6880848e-03   3.6403690e-03   1.7745955e-03
  -1.2000000e+01   1.7367435e-02   7.6735505e-03   3.6375307e-03   1.7739651e-03
  -1.1000000e+01   1.7245301e-02   7.6555086e-03   3.6339801e-03   1.7731737e-03
  -1.0000000e+01   1.7098182e-02   7.6331914e-03   3.6295458e-03   1.7721814e-03
  -9.0000000e+00   1.6922769e-02   7.6057069e-03   3.6240193e-03   1.7709380e-03
  -8.0000000e+00   1.6716176e-02   7.5720420e-03   3.6171491e-03   1.7693823e-03
  -7.0000000e+00   1.6476401e-02   7.5310826e-03   3.6086355e-03   1.7674385e-03
  -6.0000000e+00   1.6202896e-02   7.4816568e-03   3.5981274e-03   1.7650148e-03
  -5.0000000e+00   1.5897187e-02   7.4226121e-03   3.5852212e-03   1.7619999e-03
  -4.0000000e+00   1.5563472e-02   7.3529346e-03   3.5694662e-03   1.7582611e-03
  -3.0000000e+00   1.5209054e-02   7.2719171e-03   3.5503781e-03   1.7536419e-03
  -2.0000000e+00   1.4844505e-02   7.1793751e-03   3.5274652e-03   1.7479622e-03
  -1.0000000e+00   1.4483475e-02   7.0758980e-03   3.5002712e-03   1.7410189e-03
   0.0000000e+00   1.4142136e-02   6.9631062e-03   3.4684399e-03   1.7325923e-03
   1.0000000e+00   1.3838348e-02   6.8438715e-03   3.4318009e-03   1.7224564e-03
   2.0000000e+00   1.3590721e-02   6.7224489e-03   3.3904773e-03   1.7103973e-03
   3.0000000e+00   1.3417739e-02   6.6044766e-03   3.3450040e-03   1.6962410e-03
   4.0000000e+00   1.3337101e-02   6.4968240e-03   3.2964431e-03   1.6798925e-03
   5.0000000e+00   1.3365370e-02   6.4073047e-03   3.2464731e-03   1.6613840e-03
   6.0000000e+00   1.3517916e-02   6.3443085e-03   3.1974296e-03   1.6409316e-03
   7.0000000e+00   1.3809123e-02   6.3164243e-03   3.1522799e-03   1.6189923e-03
   8.0000000e+00   1.4252773e-02   6.3321270e-03   3.1145293e-03   1.5963117e-03
   9.0000000e+00   1.4862531e-02   6.3995772e-03   3.0880727e-03   1.5739514e-03
   1.0000000e+01   1.5652476e-02   6.5265512e-03   3.0770205e-03   1.5532874e-03
   1.1000000e+01   1.6637623e-02   6.7204922e-03   3.0855349e-03   1.5359740e-03
   1.2000000e+01   1.7834435e-02   6.9886547e-03   3.1177047e-03   1.5238797e-03
   1.3000000e+01   1.9261300e-02   7.3383091e-03   3.1774782e-03   1.5190055e-03
   1.4000000e+01   2.0938992e-02   7.7769784e-03   3.2686560e-03   1.5234029e-03
   1.5000000e+01   2.2891110e-02   8.3126840e-03   3.3949364e-03   1.5391086e-03
   1.6000000e+01   2.5144529e-02   8.9541904e-03   3.5599983e-03   1.5681030e-03
   1.7000000e+01   2.7729850e-02   9.7112412e-03   3.7676077e-03   1.6122999e-03
   1.8000000e+01   3.0681879e-02   1.0594789e-02   4.0217350e-03   1.6735621e-03
   1.9000000e+01   3.4040148e-02   1.1617219e-02   4.3266749e-03   1.7537377e-03
   2.0000000e+01   3.7849475e-02   1.2792581e-02   4.6871649e-03   1.8547105e-03
   2.1000000e+01   4.2160593e-02   1.4136819e-02   5.1085002e-03   1.9784559e-03
   2.2000000e+01   4.7030836e-02   1.5668019e-02   5.5966474e-03   2.1271007e-03
   2.3000000e+01   5.2524923e-02   1.7406679e-02   6.1583580e-03   2.3029817e-03
   2.4000000e+01   5.8715823e-02   1.9375998e-02   6.8012839e-03   2.5087034e-03
   2.5000000e+01   6.5685733e-02   2.1602200e-02   7.5340996e-03   2.7471949e-03
   2.6000000e+01   7.3527171e-02   2.4114890e-02   8.3666319e-03   3.0217663e-03
   2.7000000e+01   8.2344213e-02   2.6947456e-02   9.3100018e-03   3.3361666e-03
   2.8000000e+01   9.2253872e-02   3.0137518e-02   1.0376780e-02   3.6946440e-03
   2.9000000e+01   1.0338766e-01   3.3727430e-02   1.1581159e-02   4.1020102e-03
   3.0000000e+01   1.1589331e-01   3.7764843e-02   1.2939148e-02   4.5637099e-03
   3.1000000e+01   1.2993678e-01   4.2303344e-02   1.4468785e-02   5.0858978e-03
   3.2000000e+01   1.4570443e-01   4.7403165e-02   1.6190380e-02   5.6755232e-03
   3.3000000e+01   1.6340548e-01   5.3131982e-02   1.8126789e-02   6.3404241e-03
   3.4000000e+01   1.8327481e-01   5.9565818e-02   2.0303713e-02   7.0894338e-03
   3.5000000e+01   2.0557609e-01   6.6790049e-02   2.2750043e-02   7.9324983e-03
   3.6000000e+01   2.3060523e-01   7.4900539e-02   2.5498244e-02   8.8808096e-03
   3.7000000e+01   2.5869436e-01   8.4004909e-02   2.8584785e-02   9.9469550e-03
   3.8000000e+01   2.9021621e-01   9.4223971e-02   3.2050625e-02   1.1145084e-02
   3.9000000e+01   3.2558905e-01   1.0569333e-01   3.5941754e-02   1.2491097e-02
   4.0000000e+01   3.6528226e-01   1.1856517e-01   4.0309806e-02   1.4002857e-02
   4.1000000e+01   4.0982254e-01   1.3301029e-01   4.5212743e-02   1.5700423e-02
   4.2000000e+01   4.5980091e-01   1.4922039e-01   5.0715625e-02   1.7606323e-02
   4.3000000e+01   5.1588057e-01   1.6741054e-01   5.6891472e-02   1.9745847e-02
   4.4000000e+01   5.7880564e-01   1.8782213e-01   6.3822233e-02   2.2147386e-02
   4.5000000e+01   6.4941112e-01   2.1072601e-01   7.1599876e-02   2.4842807e-02
   4.6000000e+01   7.2863389e-01   2.3642609e-01   8.0327606e-02   2.7867876e-02
   4.7000000e+01   8.1752518e-01   2.6526340e-01   9.0121235e-02   3.1262734e-02
   4.8000000e+01   9.1726454e-01   2.9762060e-01   1.0111072e-01   3.5072430e-02
   4.9000000e+01   1.0291754e+00   3.3392704e-01   1.1344188e-01   3.9347515e-02
   5.0000000e+01   1.1547429e+00   3.7466449e-01   1.2727834e-01   4.4144718e-02
   5.1000000e+01   1.2956330e+00   4.2037351e-01   1.4280371e-01   4.9527695e-02
   5.2000000e+01   1.4537155e+00   4.7166063e-01   1.6022400e-01   5.5567874e-02
   5.3000000e+01   1.6310878e+00   5.2920641e-01   1.7977037e-01   6.2345405e-02
   5.4000000e+01   1.8301037e+00   5.9377443e-01   2.0170217e-01   6.9950221e-02
   5.5000000e+01   2.0534040e+00   6.6622147e-01   2.2631045e-01   7.8483234e-02
   5.6000000e+01   2.3039517e+00   7.4750887e-01   2.5392172e-01   8.8057673e-02
   5.7000000e+01   2.5850714e+00   8.3871526e-01   2.8490238e-01   9.8800583e-02
   5.8000000e+01   2.9004935e+00   9.4105089e-01   3.1966353e-01   1.1085452e-01
   5.9000000e+01   3.2544033e+00   1.0558737e+00   3.5866641e-01   1.2437942e-01
   6.0000000e+01   3.6514971e+00   1.1847073e+00   4.0242858e-01   1.3955477e-01


==> DocData/ExamplePDP.dat <==
tau PDP 
   0.0000000e+00   2.5000000e+01
   1.0000000e+00   5.0000000e+00
   2.0000000e+00   5.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   5.0000000e+00
   7.0000000e+00   5.0000000e+00
   8.0000000e+00   5.0000000e+00
   9.0000000e+00   5.0000000e+00
   1.0000000e+01   5.0000000e+00
   1.1000000e+01   5.0000000e+00
   1.2000000e+01   5.0000000e+00
   1.3000000e+01   5.0000000e+00
   1.4000000e+01   5.0000000e+00
   1.5000000e+01   5.0000000e+00
   1.6000000e+01   5.0000000e+00
   1.7000000e+01   5.0000000e+00
   1.8000000e+01   5.0000000e+00
   1.9000000e+01   5.0000000e+00
   2.0000000e+01   5.0000000e+00


==> DocData/RMSDelaySpread.dat <==
DRR Beta0 Beta1 Beta5 Beta10 
  -6.0000000e+01   1.1180345e+00   2.5819893e+00   5.4772259e+00   1.1254629e+01
  -5.9000000e+01   1.1180347e+00   2.5819894e+00   5.4772260e+00   1.1254629e+01
  -5.8000000e+01   1.1180349e+00   2.5819895e+00   5.4772261e+00   1.1254629e+01
  -5.7000000e+01   1.1180351e+00   2.5819897e+00   5.4772262e+00   1.1254629e+01
  -5.6000000e+01   1.1180354e+00   2.5819899e+00   5.4772264e+00   1.1254629e+01
  -5.5000000e+01   1.1180358e+00   2.5819901e+00   5.4772266e+00   1.1254630e+01
  -5.4000000e+01   1.1180362e+00   2.5819905e+00   5.4772269e+00   1.1254630e+01
  -5.3000000e+01   1.1180368e+00   2.5819909e+00   5.4772273e+00   1.1254630e+01
  -5.2000000e+01   1.1180375e+00   2.5819914e+00   5.4772277e+00   1.1254631e+01
  -5.1000000e+01   1.1180384e+00   2.5819920e+00   5.4772282e+00   1.1254631e+01
  -5.0000000e+01   1.1180396e+00   2.5819928e+00   5.4772289e+00   1.1254632e+01
  -4.9000000e+01   1.1180410e+00   2.5819939e+00   5.4772298e+00   1.1254633e+01
  -4.8000000e+01   1.1180428e+00   2.5819951e+00   5.4772309e+00   1.1254634e+01
  -4.7000000e+01   1.1180451e+00   2.5819968e+00   5.4772323e+00   1.1254635e+01
  -4.6000000e+01   1.1180480e+00   2.5819988e+00   5.4772340e+00   1.1254636e+01
  -4.5000000e+01   1.1180517e+00   2.5820014e+00   5.4772362e+00   1.1254639e+01
  -4.4000000e+01   1.1180562e+00   2.5820046e+00   5.4772390e+00   1.1254641e+01
  -4.3000000e+01   1.1180620e+00   2.5820087e+00   5.4772424e+00   1.1254644e+01
  -4.2000000e+01   1.1180693e+00   2.5820138e+00   5.4772468e+00   1.1254648e+01
  -4.1000000e+01   1.1180784e+00   2.5820202e+00   5.4772523e+00   1.1254653e+01
  -4.0000000e+01   1.1180899e+00   2.5820283e+00   5.4772592e+00   1.1254660e+01
  -3.9000000e+01   1.1181044e+00   2.5820386e+00   5.4772679e+00   1.1254668e+01
  -3.8000000e+01   1.1181226e+00   2.5820514e+00   5.4772789e+00   1.1254678e+01
  -3.7000000e+01   1.1181455e+00   2.5820676e+00   5.4772927e+00   1.1254691e+01
  -3.6000000e+01   1.1181744e+00   2.5820880e+00   5.4773101e+00   1.1254707e+01
  -3.5000000e+01   1.1182107e+00   2.5821136e+00   5.4773319e+00   1.1254727e+01
  -3.4000000e+01   1.1182565e+00   2.5821459e+00   5.4773595e+00   1.1254753e+01
  -3.3000000e+01   1.1183140e+00   2.5821866e+00   5.4773941e+00   1.1254785e+01
  -3.2000000e+01   1.1183865e+00   2.5822377e+00   5.4774378e+00   1.1254825e+01
  -3.1000000e+01   1.1184777e+00   2.5823022e+00   5.4774927e+00   1.1254876e+01
  -3.0000000e+01   1.1185926e+00   2.5823832e+00   5.4775618e+00   1.1254940e+01
  -2.9000000e+01   1.1187370e+00   2.5824853e+00   5.4776489e+00   1.1255021e+01
  -2.8000000e+01   1.1189188e+00   2.5826138e+00   5.4777585e+00   1.1255122e+01
  -2.7000000e+01   1.1191476e+00   2.5827754e+00   5.4778964e+00   1.1255250e+01
  -2.6000000e+01   1.1194353e+00   2.5829789e+00   5.4780700e+00   1.1255411e+01
  -2.5000000e+01   1.1197972e+00   2.5832350e+00   5.4782886e+00   1.1255613e+01
  -2.4000000e+01   1.1202523e+00   2.5835572e+00   5.4785636e+00   1.1255868e+01
  -2.3000000e+01   1.1208243e+00   2.5839626e+00   5.4789098e+00   1.1256189e+01
  -2.2000000e+01   1.1215432e+00   2.5844725e+00   5.4793455e+00   1.1256592e+01
  -2.1000000e+01   1.1224459e+00   2.5851139e+00   5.4798937e+00   1.1257100e+01
  -2.0000000e+01   1.1235791e+00   2.5859203e+00   5.4805835e+00   1.1257740e+01
  -1.9000000e+01   1.1250003e+00   2.5869339e+00   5.4814512e+00   1.1258545e+01
  -1.8000000e+01   1.1267811e+00   2.5882074e+00   5.4825425e+00   1.1259557e+01
  -1.7000000e+01   1.1290098e+00   2.5898067e+00   5.4839149e+00   1.1260832e+01
  -1.6000000e+01   1.1317947e+00   2.5918138e+00   5.4856400e+00   1.1262435e+01
  -1.5000000e+01   1.1352682e+00   2.5943306e+00   5.4878079e+00   1.1264451e+01
  -1.4000000e+01   1.1395903e+00   2.5974835e+00   5.4905307e+00   1.1266986e+01
  -1.3000000e+01   1.1449524e+00   2.6014281e+00   5.4939485e+00   1.1270174e+01
  -1.2000000e+01   1.1515805e+00   2.6063554e+00   5.4982355e+00   1.1274179e+01
  -1.1000000e+01   1.1597362e+00   2.6124979e+00   5.5036075e+00   1.1279211e+01
  -1.0000000e+01   1.1697150e+00   2.6201360e+00   5.5103313e+00   1.1285527e+01
  -9.0000000e+00   1.1818397e+00   2.6296044e+00   5.5187344e+00   1.1293450e+01
  -8.0000000e+00   1.1964459e+00   2.6412954e+00   5.5292164e+00   1.1303380e+01
  -7.0000000e+00   1.2138573e+00   2.6556607e+00   5.5422610e+00   1.1315811e+01
  -6.0000000e+00   1.2343473e+00   2.6732047e+00   5.5584469e+00   1.1331350e+01
  -5.0000000e+00   1.2580842e+00   2.6944692e+00   5.5784564e+00   1.1350738e+01
  -4.0000000e+00   1.2850603e+00   2.7200024e+00   5.6030786e+00   1.1374875e+01
  -3.0000000e+00   1.3150062e+00   2.7503064e+00   5.6332028e+00   1.1404837e+01
  -2.0000000e+00   1.3472999e+00   2.7857578e+00   5.6697938e+00   1.1441895e+01
  -1.0000000e+00   1.3808841e+00   2.8264964e+00   5.7138430e+00   1.1487526e+01
   0.0000000e+00   1.4142136e+00   2.8722813e+00   5.7662813e+00   1.1543396e+01
   1.0000000e+00   1.4452593e+00   2.9223225e+00   5.8278438e+00   1.1611324e+01
   2.0000000e+00   1.4715923e+00   2.9751063e+00   5.8988744e+00   1.1693190e+01
   3.0000000e+00   1.4905641e+00   3.0282490e+00   5.9790660e+00   1.1790777e+01
   4.0000000e+00   1.4995762e+00   3.0784273e+00   6.0671455e+00   1.1905524e+01
   5.0000000e+00   1.4964045e+00   3.1214373e+00   6.1605315e+00   1.2038156e+01
   6.0000000e+00   1.4795180e+00   3.1524318e+00   6.2550244e+00   1.2188198e+01
   7.0000000e+00   1.4483179e+00   3.1663484e+00   6.3446143e+00   1.2353363e+01
   8.0000000e+00   1.4032357e+00   3.1584963e+00   6.4215161e+00   1.2528882e+01
   9.0000000e+00   1.3456658e+00   3.1252065e+00   6.4765316e+00   1.2706873e+01
   1.0000000e+01   1.2777531e+00   3.0644056e+00   6.4997942e+00   1.2875918e+01
   1.1000000e+01   1.2020948e+00   2.9759725e+00   6.4818583e+00   1.3021054e+01
   1.2000000e+01   1.1214261e+00   2.8617811e+00   6.4149758e+00   1.3124395e+01
   1.3000000e+01   1.0383515e+00   2.7254235e+00   6.2942997e+00   1.3166510e+01
   1.4000000e+01   9.5515584e-01   2.5716929e+00   6.1187227e+00   1.3128503e+01
   1.5000000e+01   8.7370162e-01   2.4059618e+00   5.8911265e+00   1.2994534e+01
   1.6000000e+01   7.9540164e-01   2.2335911e+00   5.6179802e+00   1.2754264e+01
   1.7000000e+01   7.2124444e-01   2.0594690e+00   5.3084083e+00   1.2404640e+01
   1.8000000e+01   6.5185057e-01   1.8877205e+00   4.9729781e+00   1.1950558e+01
   1.9000000e+01   5.8754152e-01   1.7215824e+00   4.6224873e+00   1.1404214e+01
   2.0000000e+01   5.2840891e-01   1.5634061e+00   4.2669717e+00   1.0783354e+01
   2.1000000e+01   4.7437663e-01   1.4147454e+00   3.9150434e+00   1.0108894e+01
   2.2000000e+01   4.2525291e-01   1.2764856e+00   3.5735680e+00   9.4024697e+00
   2.3000000e+01   3.8077162e-01   1.1489842e+00   3.2476189e+00   8.6843938e+00
   2.4000000e+01   3.4062368e-01   1.0322049e+00   2.9406213e+00   7.9722457e+00
   2.5000000e+01   3.0448012e-01   9.2583162e-01   2.6545972e+00   7.2801533e+00
   2.6000000e+01   2.7200829e-01   8.2936310e-01   2.3904482e+00   6.6186455e+00
   2.7000000e+01   2.4288288e-01   7.4218508e-01   2.1482273e+00   5.9949045e+00
   2.8000000e+01   2.1679307e-01   6.6362465e-01   1.9273802e+00   5.4132414e+00
   2.9000000e+01   1.9344669e-01   5.9298915e-01   1.7269428e+00   4.8756583e+00
   3.0000000e+01   1.7257252e-01   5.2959309e-01   1.5456968e+00   4.3823995e+00
   3.1000000e+01   1.5392100e-01   4.7277586e-01   1.3822861e+00   3.9324423e+00
   3.2000000e+01   1.3726419e-01   4.2191276e-01   1.2353014e+00   3.5239042e+00
   3.3000000e+01   1.2239492e-01   3.7642112e-01   1.1033394e+00   3.1543631e+00
   3.4000000e+01   1.0912574e-01   3.3576304e-01   9.8504150e-01   2.8210998e+00
   3.5000000e+01   9.7287581e-02   2.9944580e-01   8.7911922e-01   2.5212738e+00
   3.6000000e+01   8.6728303e-02   2.6702078e-01   7.8436775e-01   2.2520469e+00
   3.7000000e+01   7.7311311e-02   2.3808132e-01   6.9967292e-01   2.0106656e+00
   3.8000000e+01   6.8914139e-02   2.1226021e-01   6.2401280e-01   1.7945131e+00
   3.9000000e+01   6.1427128e-02   1.8922671e-01   5.5645588e-01   1.6011403e+00
   4.0000000e+01   5.4752181e-02   1.6868361e-01   4.9615719e-01   1.4282800e+00
   4.1000000e+01   4.8801611e-02   1.5036430e-01   4.4235316e-01   1.2738510e+00
   4.2000000e+01   4.3497086e-02   1.3402994e-01   3.9435578e-01   1.1359555e+00
   4.3000000e+01   3.8768663e-02   1.1946679e-01   3.5154654e-01   1.0128712e+00
   4.4000000e+01   3.4553913e-02   1.0648372e-01   3.1337042e-01   9.0304111e-01
   4.5000000e+01   3.0797132e-02   9.4909974e-02   2.7933009e-01   8.0506202e-01
   4.6000000e+01   2.7448627e-02   8.4593033e-02   2.4898041e-01   7.1767222e-01
   4.7000000e+01   2.4464078e-02   7.5396756e-02   2.2192328e-01   6.3973931e-01
   4.8000000e+01   2.1803961e-02   6.7199649e-02   1.9780297e-01   5.7024848e-01
   4.9000000e+01   1.9433033e-02   5.9893322e-02   1.7630174e-01   5.0829131e-01
   5.0000000e+01   1.7319873e-02   5.3381093e-02   1.5713593e-01   4.5305533e-01
   5.1000000e+01   1.5436469e-02   4.7576737e-02   1.4005238e-01   4.0381447e-01
   5.2000000e+01   1.3757850e-02   4.2403369e-02   1.2482524e-01   3.5992019e-01
   5.3000000e+01   1.2261755e-02   3.7792437e-02   1.1125304e-01   3.2079349e-01
   5.4000000e+01   1.0928342e-02   3.3682825e-02   9.9156096e-02   2.8591761e-01
   5.5000000e+01   9.7399245e-03   3.0020047e-02   8.8374179e-02   2.5483150e-01
   5.6000000e+01   8.6807376e-03   2.6755535e-02   7.8764431e-02   2.2712388e-01
   5.7000000e+01   7.7367302e-03   2.3845995e-02   7.0199483e-02   2.0242796e-01
   5.8000000e+01   6.8953784e-03   2.1252836e-02   6.2565786e-02   1.8041665e-01
   5.9000000e+01   6.1455198e-03   1.8941660e-02   5.5762121e-02   1.6079830e-01
   6.0000000e+01   5.4772055e-03   1.6881807e-02   4.9698259e-02   1.4331291e-01


==> DocData/RateVsSuppresion.dat <==
directPathAtten_dB FD40dB FD50dB FD60dB FD70dB FD80dB HD IdealFD 
  -2.0000000e+01   4.1660697e-01   3.9208013e-01   3.7311588e-01   3.6246130e-01   3.6534329e-01   5.5682764e+00   1.0139198e+01
  -2.4000000e+01   5.9704802e-01   6.8383540e-01   6.6659671e-01   6.5966284e-01   6.5939058e-01   5.5662977e+00   1.0135118e+01
  -2.8000000e+01   7.4973984e-01   1.0857914e+00   1.1225275e+00   1.1268618e+00   1.1234847e+00   5.5734049e+00   1.0149357e+01
  -3.2000000e+01   8.3712244e-01   1.5343993e+00   1.7494931e+00   1.7691082e+00   1.7602420e+00   5.5665109e+00   1.0135702e+01
  -3.6000000e+01   8.8074565e-01   1.9299480e+00   2.5164242e+00   2.5977074e+00   2.6069438e+00   5.5671463e+00   1.0136961e+01
  -4.0000000e+01   8.9501920e-01   2.1956769e+00   3.3114446e+00   3.5760867e+00   3.6106986e+00   5.5599934e+00   1.0122676e+01
  -4.4000000e+01   9.0683268e-01   2.3304146e+00   4.0137604e+00   4.6362813e+00   4.7129342e+00   5.5667289e+00   1.0136045e+01
  -4.8000000e+01   9.1105895e-01   2.3905333e+00   4.5129225e+00   5.6599962e+00   5.8675558e+00   5.5678460e+00   1.0138432e+01
  -5.2000000e+01   9.1511889e-01   2.4145816e+00   4.7812415e+00   6.5531295e+00   7.0033402e+00   5.5723233e+00   1.0147364e+01
  -5.6000000e+01   9.1343976e-01   2.4326794e+00   4.9058991e+00   7.1929484e+00   8.0362071e+00   5.5694292e+00   1.0141522e+01
  -6.0000000e+01   9.1181405e-01   2.4316695e+00   4.9633810e+00   7.5742322e+00   8.8351098e+00   5.5668401e+00   1.0136330e+01
  -6.4000000e+01   9.1285087e-01   2.4380921e+00   4.9847289e+00   7.7489074e+00   9.3512724e+00   5.5699492e+00   1.0142509e+01
  -6.8000000e+01   9.1383696e-01   2.4358545e+00   5.0054660e+00   7.8478644e+00   9.5792276e+00   5.5694546e+00   1.0141536e+01
  -7.2000000e+01   9.0960848e-01   2.4450119e+00   4.9997392e+00   7.8689045e+00   9.6842119e+00   5.5629556e+00   1.0128453e+01
  -7.6000000e+01   9.1344790e-01   2.4340205e+00   5.0044904e+00   7.8840749e+00   9.7099028e+00   5.5707862e+00   1.0144139e+01
  -8.0000000e+01   9.1252361e-01   2.4361127e+00   5.0063518e+00   7.8835793e+00   9.7298406e+00   5.5678161e+00   1.0138275e+01
  -8.4000000e+01   9.1301374e-01   2.4399167e+00   5.0041256e+00   7.8893826e+00   9.7288203e+00   5.5652058e+00   1.0133222e+01
  -8.8000000e+01   9.1407672e-01   2.4393221e+00   4.9944451e+00   7.8946180e+00   9.7399145e+00   5.5709460e+00   1.0144446e+01
  -9.2000000e+01   9.1085172e-01   2.4386182e+00   4.9978579e+00   7.8852672e+00   9.7324758e+00   5.5644265e+00   1.0131568e+01
  -9.6000000e+01   9.0904831e-01   2.4337728e+00   5.0030203e+00   7.8836275e+00   9.7413584e+00   5.5644831e+00   1.0131539e+01
  -1.0000000e+02   9.1099540e-01   2.4346537e+00   5.0060289e+00   7.8906859e+00   9.7378383e+00   5.5668758e+00   1.0136379e+01


==> DocData/RoomConfigA.dat <==
freq_GHz None Absorber Crosspol Crosspol+Absorber 
   2.4002600e+00  -4.2692580e+01  -5.4821620e+01  -4.5504140e+01  -5.0416870e+01
   2.4005400e+00  -4.3125930e+01  -6.0705790e+01  -4.5263660e+01  -4.8683600e+01
   2.4008200e+00  -4.4429480e+01  -6.2178870e+01  -4.4746960e+01  -4.7317740e+01
   2.4011000e+00  -4.5772780e+01  -5.7048720e+01  -4.4874410e+01  -4.6785400e+01
   2.4013800e+00  -4.6340980e+01  -5.1904860e+01  -4.5145930e+01  -4.6961940e+01
   2.4016600e+00  -4.7531310e+01  -4.7902170e+01  -4.6166530e+01  -4.7941720e+01
   2.4019400e+00  -4.7270870e+01  -4.5431310e+01  -4.8749070e+01  -4.9556870e+01
   2.4022200e+00  -4.6322820e+01  -4.3519920e+01  -5.2837280e+01  -5.1008450e+01
   2.4025000e+00  -4.6042480e+01  -4.2279700e+01  -6.2751550e+01  -5.2241000e+01
   2.4027800e+00  -4.5842770e+01  -4.1692150e+01  -6.9215050e+01  -5.1450720e+01
   2.4030600e+00  -4.5004040e+01  -4.1247200e+01  -5.9674760e+01  -5.1109810e+01
   2.4033400e+00  -4.3714570e+01  -4.0804840e+01  -5.5208460e+01  -5.0097100e+01
   2.4036200e+00  -4.2143960e+01  -4.0164280e+01  -5.1910550e+01  -4.9275830e+01
   2.4039000e+00  -4.0826190e+01  -3.9345570e+01  -4.9190690e+01  -4.8718150e+01
   2.4041800e+00  -3.9788970e+01  -3.8828140e+01  -4.7752200e+01  -4.8180390e+01
   2.4044600e+00  -3.8571870e+01  -3.8212910e+01  -4.6857510e+01  -4.7526690e+01
   2.4047400e+00  -3.7413870e+01  -3.7920340e+01  -4.6947060e+01  -4.7817410e+01
   2.4050200e+00  -3.6477480e+01  -3.7520710e+01  -4.7332890e+01  -4.9446560e+01
   2.4053000e+00  -3.5875700e+01  -3.7153900e+01  -4.9328270e+01  -5.4139620e+01
   2.4055800e+00  -3.5606770e+01  -3.6940240e+01  -5.3363860e+01  -7.1490400e+01
   2.4058600e+00  -3.5347670e+01  -3.6849520e+01  -6.0738420e+01  -5.7614340e+01
   2.4061400e+00  -3.5346010e+01  -3.6887420e+01  -6.2080450e+01  -5.1142180e+01
   2.4064200e+00  -3.5552860e+01  -3.7277920e+01  -5.4834640e+01  -4.8173110e+01
   2.4067000e+00  -3.6074780e+01  -3.7611000e+01  -5.0548310e+01  -4.6544180e+01
   2.4069800e+00  -3.6833770e+01  -3.8105560e+01  -4.9100180e+01  -4.5820120e+01
   2.4072600e+00  -3.7712170e+01  -3.8659850e+01  -4.8341550e+01  -4.5403320e+01
   2.4075400e+00  -3.8319520e+01  -3.8927800e+01  -4.8149890e+01  -4.5677850e+01
   2.4078200e+00  -3.8592750e+01  -3.9090120e+01  -4.9056260e+01  -4.6104880e+01
   2.4081000e+00  -3.8320720e+01  -3.8977350e+01  -4.9768630e+01  -4.5991560e+01
   2.4083800e+00  -3.7313600e+01  -3.8376070e+01  -5.0508250e+01  -4.5717580e+01
   2.4086600e+00  -3.6367980e+01  -3.7792000e+01  -5.0436070e+01  -4.5231450e+01
   2.4089400e+00  -3.5751120e+01  -3.7135780e+01  -4.9639970e+01  -4.4786300e+01
   2.4092200e+00  -3.5312290e+01  -3.6762480e+01  -4.7779880e+01  -4.4484940e+01
   2.4095000e+00  -3.5272500e+01  -3.6605060e+01  -4.5348200e+01  -4.3831600e+01
   2.4097800e+00  -3.5688000e+01  -3.6847000e+01  -4.3407990e+01  -4.2990850e+01
   2.4100600e+00  -3.6236430e+01  -3.7104210e+01  -4.2328170e+01  -4.2399440e+01
   2.4103400e+00  -3.6258820e+01  -3.7147820e+01  -4.1526150e+01  -4.2066430e+01
   2.4106200e+00  -3.5746610e+01  -3.7004680e+01  -4.1598660e+01  -4.2208130e+01
   2.4109000e+00  -3.5272990e+01  -3.6833470e+01  -4.1685570e+01  -4.2432680e+01
   2.4111800e+00  -3.4819000e+01  -3.6645340e+01  -4.1817920e+01  -4.3239640e+01
   2.4114600e+00  -3.4455750e+01  -3.6197240e+01  -4.2264150e+01  -4.3813220e+01
   2.4117400e+00  -3.4000510e+01  -3.5685130e+01  -4.2323170e+01  -4.4460430e+01
   2.4120200e+00  -3.4216070e+01  -3.5403950e+01  -4.3681380e+01  -4.6127370e+01
   2.4123000e+00  -3.4945090e+01  -3.5411050e+01  -4.4339980e+01  -4.5992750e+01
   2.4125800e+00  -3.5961200e+01  -3.5981890e+01  -4.4545560e+01  -4.7295150e+01
   2.4128600e+00  -3.7775680e+01  -3.6910040e+01  -4.4697610e+01  -4.5327210e+01
   2.4131400e+00  -4.0496350e+01  -3.8358380e+01  -4.3554420e+01  -4.4521950e+01
   2.4134200e+00  -4.4445470e+01  -4.0393910e+01  -4.1513150e+01  -4.2989880e+01
   2.4137000e+00  -5.0229210e+01  -4.2833950e+01  -4.0301190e+01  -4.1770830e+01
   2.4139800e+00  -5.1750950e+01  -4.6446510e+01  -3.9356010e+01  -4.0557360e+01
   2.4142600e+00  -4.5975230e+01  -4.9010130e+01  -3.8814120e+01  -4.0280360e+01
   2.4145400e+00  -4.2722970e+01  -4.7215530e+01  -3.8786950e+01  -4.0237620e+01
   2.4148200e+00  -4.1349810e+01  -4.4713690e+01  -3.9314720e+01  -4.0586730e+01
   2.4151000e+00  -4.1357500e+01  -4.3100820e+01  -4.0154990e+01  -4.0945000e+01
   2.4153800e+00  -4.2371660e+01  -4.1884190e+01  -4.1295310e+01  -4.1106070e+01
   2.4156600e+00  -4.4094120e+01  -4.1487430e+01  -4.2148740e+01  -4.1059660e+01
   2.4159400e+00  -4.6587900e+01  -4.1966550e+01  -4.2333420e+01  -4.0705280e+01
   2.4162200e+00  -4.9430340e+01  -4.3045550e+01  -4.1851340e+01  -4.0526170e+01
   2.4165000e+00  -5.1726050e+01  -4.4059670e+01  -4.1424830e+01  -4.0388800e+01
   2.4167800e+00  -5.1328700e+01  -4.5130170e+01  -4.1483090e+01  -4.0521420e+01
   2.4170600e+00  -4.8981690e+01  -4.6425550e+01  -4.2593040e+01  -4.1285870e+01
   2.4173400e+00  -4.6588020e+01  -4.8165470e+01  -4.4760590e+01  -4.2555400e+01
   2.4176200e+00  -4.5352150e+01  -4.9801760e+01  -4.7916810e+01  -4.4108940e+01
   2.4179000e+00  -4.6173160e+01  -5.0210490e+01  -5.3457040e+01  -4.6839580e+01
   2.4181800e+00  -4.7924740e+01  -4.8887550e+01  -7.9239600e+01  -5.1514860e+01
   2.4184600e+00  -4.9752160e+01  -4.8712750e+01  -5.4203070e+01  -6.3544310e+01
   2.4187400e+00  -4.7205970e+01  -4.9241390e+01  -4.8586690e+01  -5.7587130e+01
   2.4190200e+00  -4.4153770e+01  -5.0499560e+01  -4.5477330e+01  -4.9763540e+01
   2.4193000e+00  -4.2349190e+01  -5.2398900e+01  -4.3760780e+01  -4.6508170e+01
   2.4195800e+00  -4.1216260e+01  -5.2722660e+01  -4.2744470e+01  -4.4410880e+01
   2.4198600e+00  -4.0436000e+01  -5.1047990e+01  -4.2099080e+01  -4.3371010e+01
   2.4201400e+00  -4.0280140e+01  -4.9273630e+01  -4.2279690e+01  -4.3126280e+01
   2.4204200e+00  -4.0500800e+01  -4.6792430e+01  -4.2737350e+01  -4.3001090e+01
   2.4207000e+00  -4.1183480e+01  -4.4941910e+01  -4.3582730e+01  -4.3779690e+01
   2.4209800e+00  -4.2312020e+01  -4.3422340e+01  -4.4715780e+01  -4.4841110e+01
   2.4212600e+00  -4.3270460e+01  -4.1735710e+01  -4.5885680e+01  -4.5438620e+01
   2.4215400e+00  -4.5389270e+01  -4.0412630e+01  -4.6520750e+01  -4.5794190e+01
   2.4218200e+00  -4.7906360e+01  -3.9122760e+01  -4.6961830e+01  -4.5527960e+01
   2.4221000e+00  -4.9348430e+01  -3.8343860e+01  -4.7543260e+01  -4.5098970e+01
   2.4223800e+00  -4.8241630e+01  -3.7880760e+01  -4.7172210e+01  -4.4275590e+01
   2.4226600e+00  -4.5613060e+01  -3.7490580e+01  -4.6370900e+01  -4.3612540e+01
   2.4229400e+00  -4.3984080e+01  -3.7333290e+01  -4.5570010e+01  -4.3009720e+01
   2.4232200e+00  -4.2793310e+01  -3.7365630e+01  -4.5531230e+01  -4.2924230e+01
   2.4235000e+00  -4.2037610e+01  -3.7437340e+01  -4.5732900e+01  -4.3207170e+01
   2.4237800e+00  -4.1439660e+01  -3.7523990e+01  -4.6510560e+01  -4.3789710e+01
   2.4240600e+00  -4.0737770e+01  -3.7702340e+01  -4.7757780e+01  -4.5285270e+01
   2.4243400e+00  -4.0360070e+01  -3.7996810e+01  -4.9452550e+01  -4.6974510e+01
   2.4246200e+00  -4.0534920e+01  -3.8430320e+01  -5.0763790e+01  -4.9416750e+01
   2.4249000e+00  -4.1197630e+01  -3.9403740e+01  -5.1356840e+01  -5.1315770e+01
   2.4251800e+00  -4.2974400e+01  -4.1114370e+01  -5.3404000e+01  -5.3333730e+01
   2.4254600e+00  -4.4931000e+01  -4.2822510e+01  -5.8483990e+01  -5.5785070e+01
   2.4257400e+00  -4.5388930e+01  -4.4293870e+01  -5.5084980e+01  -5.3972390e+01
   2.4260200e+00  -4.4424450e+01  -4.4623540e+01  -4.9056670e+01  -5.0614990e+01
   2.4263000e+00  -4.3920890e+01  -4.4232020e+01  -4.5991260e+01  -4.7280700e+01
   2.4265800e+00  -4.4196770e+01  -4.4201500e+01  -4.4474900e+01  -4.5439430e+01
   2.4268600e+00  -4.4163730e+01  -4.4705270e+01  -4.4233650e+01  -4.4559190e+01
   2.4271400e+00  -4.4016780e+01  -4.5385340e+01  -4.4543620e+01  -4.4640010e+01
   2.4274200e+00  -4.3798100e+01  -4.6775120e+01  -4.5418110e+01  -4.5645240e+01
   2.4277000e+00  -4.4537530e+01  -4.9118000e+01  -4.6036400e+01  -4.6963000e+01
   2.4279800e+00  -4.6550360e+01  -5.2497040e+01  -4.6380230e+01  -4.7660600e+01
   2.4282600e+00  -4.8254710e+01  -5.0036220e+01  -4.6692470e+01  -4.7612790e+01
   2.4285400e+00  -4.5795880e+01  -4.5201420e+01  -4.6320690e+01  -4.6144810e+01
   2.4288200e+00  -4.2706020e+01  -4.1911620e+01  -4.5065270e+01  -4.3926640e+01
   2.4291000e+00  -4.0148750e+01  -3.9572780e+01  -4.3109520e+01  -4.1802940e+01
   2.4293800e+00  -3.8540490e+01  -3.8124410e+01  -4.1718220e+01  -4.0378490e+01
   2.4296600e+00  -3.7400130e+01  -3.7504460e+01  -4.1060490e+01  -3.9743710e+01
   2.4299400e+00  -3.6787480e+01  -3.7175690e+01  -4.0596950e+01  -3.9430130e+01
   2.4302200e+00  -3.6214820e+01  -3.7158200e+01  -4.0004860e+01  -3.9380940e+01
   2.4305000e+00  -3.5603700e+01  -3.6951860e+01  -3.9570640e+01  -3.9588110e+01
   2.4307800e+00  -3.5353260e+01  -3.6649810e+01  -3.9107820e+01  -3.9628300e+01
   2.4310600e+00  -3.5329430e+01  -3.6281780e+01  -3.9005490e+01  -3.9553850e+01
   2.4313400e+00  -3.5411520e+01  -3.5927200e+01  -3.9106630e+01  -3.9598480e+01
   2.4316200e+00  -3.5344290e+01  -3.5831070e+01  -3.9430600e+01  -3.9878060e+01
   2.4319000e+00  -3.5182750e+01  -3.5690820e+01  -4.0091510e+01  -4.0466160e+01
   2.4321800e+00  -3.4817810e+01  -3.5276850e+01  -4.1013020e+01  -4.1030020e+01
   2.4324600e+00  -3.4617040e+01  -3.4943940e+01  -4.1682900e+01  -4.1229090e+01
   2.4327400e+00  -3.4775090e+01  -3.4891740e+01  -4.1916150e+01  -4.0597070e+01
   2.4330200e+00  -3.5173920e+01  -3.4994350e+01  -4.1548770e+01  -4.0105690e+01
   2.4333000e+00  -3.5630540e+01  -3.5099770e+01  -4.1352250e+01  -4.0187600e+01
   2.4335800e+00  -3.5694780e+01  -3.5137100e+01  -4.1893420e+01  -4.1034340e+01
   2.4338600e+00  -3.5811630e+01  -3.5361480e+01  -4.3243360e+01  -4.1814410e+01
   2.4341400e+00  -3.6466740e+01  -3.6114740e+01  -4.3608330e+01  -4.2036540e+01
   2.4344200e+00  -3.7565250e+01  -3.7183030e+01  -4.2746120e+01  -4.1447320e+01
   2.4347000e+00  -3.8412920e+01  -3.8268350e+01  -4.1946710e+01  -4.0860500e+01
   2.4349800e+00  -3.7849430e+01  -3.8746670e+01  -4.1614570e+01  -4.0842230e+01
   2.4352600e+00  -3.6630880e+01  -3.8478020e+01  -4.1825050e+01  -4.1093490e+01
   2.4355400e+00  -3.5698080e+01  -3.7790700e+01  -4.1923140e+01  -4.1887200e+01
   2.4358200e+00  -3.5486650e+01  -3.7406250e+01  -4.2426600e+01  -4.2817300e+01
   2.4361000e+00  -3.5571230e+01  -3.7547750e+01  -4.2870450e+01  -4.4085670e+01
   2.4363800e+00  -3.5682990e+01  -3.7785940e+01  -4.3049490e+01  -4.5615310e+01
   2.4366600e+00  -3.5268090e+01  -3.7067100e+01  -4.3106510e+01  -4.7038470e+01
   2.4369400e+00  -3.4825980e+01  -3.6016800e+01  -4.2924340e+01  -4.8736510e+01
   2.4372200e+00  -3.4643450e+01  -3.5134200e+01  -4.2627790e+01  -4.9926040e+01
   2.4375000e+00  -3.4646860e+01  -3.4658600e+01  -4.2928870e+01  -5.1383780e+01
   2.4377800e+00  -3.4450750e+01  -3.4151120e+01  -4.3244020e+01  -5.2873600e+01
   2.4380600e+00  -3.4016990e+01  -3.3744380e+01  -4.4168390e+01  -5.3768010e+01
   2.4383400e+00  -3.3636410e+01  -3.3465290e+01  -4.5084740e+01  -5.5016650e+01
   2.4386200e+00  -3.3444240e+01  -3.3391510e+01  -4.5599010e+01  -5.4309140e+01
   2.4389000e+00  -3.3074530e+01  -3.3213010e+01  -4.5941420e+01  -5.2879460e+01
   2.4391800e+00  -3.2631760e+01  -3.2621100e+01  -4.6079480e+01  -5.0371030e+01
   2.4394600e+00  -3.2252130e+01  -3.1949490e+01  -4.6359470e+01  -4.8500790e+01
   2.4397400e+00  -3.2179050e+01  -3.1660730e+01  -4.6896550e+01  -4.7446820e+01
   2.4400200e+00  -3.2184650e+01  -3.1470140e+01  -4.7405420e+01  -4.7814260e+01
   2.4403000e+00  -3.2232840e+01  -3.1428470e+01  -4.8411080e+01  -4.8698360e+01
   2.4405800e+00  -3.2284440e+01  -3.1327710e+01  -5.0204120e+01  -5.0376640e+01
   2.4408600e+00  -3.2272410e+01  -3.1233650e+01  -5.1186870e+01  -5.1335240e+01
   2.4411400e+00  -3.2296430e+01  -3.1105940e+01  -5.0742650e+01  -5.0599830e+01
   2.4414200e+00  -3.2638540e+01  -3.1108670e+01  -4.9677990e+01  -4.8755440e+01
   2.4417000e+00  -3.2970030e+01  -3.1020090e+01  -4.8422290e+01  -4.7397840e+01
   2.4419800e+00  -3.3223220e+01  -3.0997930e+01  -4.7568890e+01  -4.6687830e+01
   2.4422600e+00  -3.3512340e+01  -3.1117460e+01  -4.5746660e+01  -4.6021630e+01
   2.4425400e+00  -3.4226380e+01  -3.1628010e+01  -4.4340360e+01  -4.4918460e+01
   2.4428200e+00  -3.5518860e+01  -3.2575510e+01  -4.3227190e+01  -4.3735390e+01
   2.4431000e+00  -3.7006550e+01  -3.3721350e+01  -4.2644660e+01  -4.2865410e+01
   2.4433800e+00  -3.7894080e+01  -3.4520810e+01  -4.2852860e+01  -4.2888840e+01
   2.4436600e+00  -3.8002880e+01  -3.5077250e+01  -4.3554160e+01  -4.3437840e+01
   2.4439400e+00  -3.8072850e+01  -3.5655570e+01  -4.5027100e+01  -4.4570100e+01
   2.4442200e+00  -3.8404450e+01  -3.6227310e+01  -4.7488210e+01  -4.6393940e+01
   2.4445000e+00  -3.9308020e+01  -3.6975060e+01  -5.0411270e+01  -4.9297480e+01
   2.4447800e+00  -4.0547100e+01  -3.7850150e+01  -5.3869270e+01  -5.4203570e+01
   2.4450600e+00  -4.1714810e+01  -3.8578000e+01  -5.8143560e+01  -6.2482000e+01
   2.4453400e+00  -4.3013710e+01  -3.9605940e+01  -6.1527290e+01  -6.9957240e+01
   2.4456200e+00  -4.4139340e+01  -4.0652370e+01  -5.6055760e+01  -5.7771430e+01
   2.4459000e+00  -4.4400060e+01  -4.1564610e+01  -5.0474110e+01  -5.2431060e+01
   2.4461800e+00  -4.3377770e+01  -4.1956730e+01  -4.7321680e+01  -4.9699390e+01
   2.4464600e+00  -4.0927860e+01  -4.1187180e+01  -4.5186970e+01  -4.8451530e+01
   2.4467400e+00  -3.8617980e+01  -3.9370660e+01  -4.4139950e+01  -4.7669660e+01
   2.4470200e+00  -3.7050850e+01  -3.7807220e+01  -4.3215130e+01  -4.7250570e+01
   2.4473000e+00  -3.5867410e+01  -3.6820110e+01  -4.2166610e+01  -4.6753550e+01
   2.4475800e+00  -3.5397430e+01  -3.6402300e+01  -4.0782460e+01  -4.5413240e+01
   2.4478600e+00  -3.5457770e+01  -3.6434900e+01  -3.9500870e+01  -4.4236100e+01
   2.4481400e+00  -3.5638360e+01  -3.6791120e+01  -3.8745600e+01  -4.3650390e+01
   2.4484200e+00  -3.6006560e+01  -3.7372950e+01  -3.8342570e+01  -4.3472070e+01
   2.4487000e+00  -3.6393970e+01  -3.8517870e+01  -3.8588120e+01  -4.4270230e+01
   2.4489800e+00  -3.6879520e+01  -3.9717500e+01  -3.9474290e+01  -4.5440320e+01
   2.4492600e+00  -3.7118700e+01  -4.0959750e+01  -4.0826940e+01  -4.6919050e+01
   2.4495400e+00  -3.7440940e+01  -4.2077400e+01  -4.2715850e+01  -4.8938220e+01
   2.4498200e+00  -3.7886440e+01  -4.3226210e+01  -4.4387850e+01  -4.9203740e+01
   2.4501000e+00  -3.8489000e+01  -4.4105760e+01  -4.5102160e+01  -4.8474950e+01
   2.4503800e+00  -3.9176340e+01  -4.4385100e+01  -4.5428670e+01  -4.7427880e+01
   2.4506600e+00  -3.9304860e+01  -4.4646970e+01  -4.5956710e+01  -4.7559210e+01
   2.4509400e+00  -3.9556980e+01  -4.4644470e+01  -4.7169570e+01  -4.8689610e+01
   2.4512200e+00  -3.9484970e+01  -4.4679940e+01  -4.8938660e+01  -5.0334140e+01
   2.4515000e+00  -3.9544010e+01  -4.4360060e+01  -4.9451230e+01  -5.1047340e+01
   2.4517800e+00  -3.9441770e+01  -4.4149210e+01  -4.7453160e+01  -4.8578070e+01
   2.4520600e+00  -3.9185360e+01  -4.3803430e+01  -4.5022400e+01  -4.6135710e+01
   2.4523400e+00  -3.8376850e+01  -4.3482270e+01  -4.3263870e+01  -4.4313600e+01
   2.4526200e+00  -3.7494250e+01  -4.3174370e+01  -4.2356010e+01  -4.3250660e+01
   2.4529000e+00  -3.6823150e+01  -4.3058680e+01  -4.2449970e+01  -4.3215180e+01
   2.4531800e+00  -3.6525220e+01  -4.2672490e+01  -4.3455440e+01  -4.4610890e+01
   2.4534600e+00  -3.6459750e+01  -4.2190710e+01  -4.4446810e+01  -4.6836690e+01
   2.4537400e+00  -3.6205950e+01  -4.1465150e+01  -4.4065010e+01  -4.8808860e+01
   2.4540200e+00  -3.5795850e+01  -4.0768550e+01  -4.3101290e+01  -4.8782250e+01
   2.4543000e+00  -3.5550700e+01  -4.0565680e+01  -4.2224010e+01  -4.6889410e+01
   2.4545800e+00  -3.5454480e+01  -4.0618100e+01  -4.1782420e+01  -4.5456760e+01
   2.4548600e+00  -3.5319470e+01  -4.0621740e+01  -4.1917290e+01  -4.5028690e+01
   2.4551400e+00  -3.5434880e+01  -4.0176830e+01  -4.2715850e+01  -4.5318360e+01
   2.4554200e+00  -3.5637770e+01  -3.9691130e+01  -4.4025060e+01  -4.5787670e+01
   2.4557000e+00  -3.6130470e+01  -3.9442720e+01  -4.4522460e+01  -4.5795370e+01
   2.4559800e+00  -3.6999660e+01  -3.9627920e+01  -4.5278530e+01  -4.5277310e+01
   2.4562600e+00  -3.8181810e+01  -4.0038460e+01  -4.5894740e+01  -4.5119780e+01
   2.4565400e+00  -3.9679010e+01  -4.0611870e+01  -4.7782080e+01  -4.5333000e+01
   2.4568200e+00  -4.1454100e+01  -4.1448810e+01  -4.8504350e+01  -4.5162010e+01
   2.4571000e+00  -4.3707450e+01  -4.2644210e+01  -4.6804100e+01  -4.4673830e+01
   2.4573800e+00  -4.5691800e+01  -4.4065320e+01  -4.4919890e+01  -4.4493110e+01
   2.4576600e+00  -4.7450480e+01  -4.4593440e+01  -4.4406920e+01  -4.4699380e+01
   2.4579400e+00  -5.0334780e+01  -4.3901850e+01  -4.4220990e+01  -4.5068810e+01
   2.4582200e+00  -5.5234790e+01  -4.2999150e+01  -4.4856030e+01  -4.5664100e+01
   2.4585000e+00  -5.4325080e+01  -4.2440600e+01  -4.5922220e+01  -4.6045910e+01
   2.4587800e+00  -4.8047360e+01  -4.2670970e+01  -4.7583200e+01  -4.6180500e+01
   2.4590600e+00  -4.4504990e+01  -4.3484380e+01  -4.8175590e+01  -4.6097190e+01
   2.4593400e+00  -4.2103630e+01  -4.4992540e+01  -4.7908940e+01  -4.6101240e+01
   2.4596200e+00  -4.0668330e+01  -4.6451440e+01  -4.7558880e+01  -4.6305190e+01
   2.4599000e+00  -3.9481740e+01  -4.8228870e+01  -4.6751550e+01  -4.6130670e+01
   2.4601800e+00  -3.8934750e+01  -4.9806190e+01  -4.6004170e+01  -4.5253620e+01
   2.4604600e+00  -3.8727010e+01  -4.9922370e+01  -4.5205560e+01  -4.4577060e+01
   2.4607400e+00  -3.8595560e+01  -4.9532580e+01  -4.5125560e+01  -4.4816780e+01
   2.4610200e+00  -3.8436740e+01  -4.9152930e+01  -4.5822750e+01  -4.5582600e+01
   2.4613000e+00  -3.8402310e+01  -4.9012450e+01  -4.6509110e+01  -4.6913280e+01
   2.4615800e+00  -3.8465450e+01  -4.9271540e+01  -4.7650930e+01  -4.8431890e+01
   2.4618600e+00  -3.8461520e+01  -4.8616180e+01  -5.1278500e+01  -5.1099330e+01
   2.4621400e+00  -3.8048620e+01  -4.7589150e+01  -6.0443520e+01  -5.2189930e+01
   2.4624200e+00  -3.7106190e+01  -4.6059710e+01  -5.4905190e+01  -4.9483220e+01
   2.4627000e+00  -3.6212620e+01  -4.4835460e+01  -4.9292980e+01  -4.6784770e+01
   2.4629800e+00  -3.5552600e+01  -4.4109730e+01  -4.6893120e+01  -4.5541440e+01
   2.4632600e+00  -3.5124550e+01  -4.3795140e+01  -4.6339780e+01  -4.5665680e+01
   2.4635400e+00  -3.5048080e+01  -4.3718050e+01  -4.6452710e+01  -4.5900330e+01
   2.4638200e+00  -3.5186060e+01  -4.3784680e+01  -4.6551240e+01  -4.6814410e+01
   2.4641000e+00  -3.5433950e+01  -4.3968990e+01  -4.7099510e+01  -4.7555950e+01
   2.4643800e+00  -3.5753230e+01  -4.4464120e+01  -4.8922450e+01  -4.9040660e+01
   2.4646600e+00  -3.6193440e+01  -4.4678330e+01  -5.1565950e+01  -4.9167670e+01
   2.4649400e+00  -3.6767050e+01  -4.5062860e+01  -5.3041370e+01  -4.7457360e+01
   2.4652200e+00  -3.7743070e+01  -4.5609540e+01  -5.3094900e+01  -4.6253180e+01
   2.4655000e+00  -3.9149610e+01  -4.6199200e+01  -5.3731270e+01  -4.5814690e+01
   2.4657800e+00  -4.1159200e+01  -4.6174390e+01  -5.8289240e+01  -4.6313790e+01
   2.4660600e+00  -4.3706780e+01  -4.6037850e+01  -5.9890710e+01  -4.6991480e+01
   2.4663400e+00  -4.6318630e+01  -4.5885560e+01  -5.3785470e+01  -4.6494560e+01
   2.4666200e+00  -5.0075600e+01  -4.5823910e+01  -4.9709850e+01  -4.5522060e+01
   2.4669000e+00  -5.7340080e+01  -4.6216920e+01  -4.7996230e+01  -4.5025930e+01
   2.4671800e+00  -5.7542390e+01  -4.7247710e+01  -4.7499100e+01  -4.4902730e+01
   2.4674600e+00  -5.0897950e+01  -4.7772880e+01  -4.8316350e+01  -4.4948580e+01
   2.4677400e+00  -4.6748090e+01  -4.8472930e+01  -4.7603210e+01  -4.4834880e+01
   2.4680200e+00  -4.3808950e+01  -4.9214490e+01  -4.6616470e+01  -4.3988170e+01
   2.4683000e+00  -4.1682670e+01  -4.9402550e+01  -4.5661960e+01  -4.3461560e+01
   2.4685800e+00  -3.9972020e+01  -4.9213950e+01  -4.5055960e+01  -4.3329990e+01
   2.4688600e+00  -3.8499000e+01  -4.9018940e+01  -4.4753010e+01  -4.3646890e+01
   2.4691400e+00  -3.7439480e+01  -4.9071610e+01  -4.3909150e+01  -4.3825410e+01
   2.4694200e+00  -3.7110680e+01  -4.9603220e+01  -4.3106770e+01  -4.3616420e+01
   2.4697000e+00  -3.7384820e+01  -5.0935840e+01  -4.2740500e+01  -4.3412490e+01
   2.4699800e+00  -3.8072330e+01  -5.1432050e+01  -4.3224230e+01  -4.3577110e+01
   2.4702600e+00  -3.8927100e+01  -5.2346090e+01  -4.4411580e+01  -4.4265370e+01
   2.4705400e+00  -3.9922450e+01  -5.1291330e+01  -4.6287870e+01  -4.5772510e+01
   2.4708200e+00  -4.0835630e+01  -4.9775040e+01  -4.8387020e+01  -4.7471050e+01
   2.4711000e+00  -4.2271730e+01  -4.8474880e+01  -4.9598300e+01  -4.8921220e+01
   2.4713800e+00  -4.5271160e+01  -4.6960160e+01  -4.9429940e+01  -5.0055210e+01
   2.4716600e+00  -5.0420700e+01  -4.5334350e+01  -4.7889890e+01  -5.0139950e+01
   2.4719400e+00  -5.2109360e+01  -4.4135960e+01  -4.6992230e+01  -4.9861380e+01
   2.4722200e+00  -4.7444810e+01  -4.3682820e+01  -4.7106570e+01  -4.9131540e+01
   2.4725000e+00  -4.4721580e+01  -4.3743240e+01  -4.7556050e+01  -4.9167560e+01
   2.4727800e+00  -4.3887460e+01  -4.4100320e+01  -4.8289750e+01  -4.9610160e+01
   2.4730600e+00  -4.4024060e+01  -4.4758420e+01  -4.8719250e+01  -4.9828420e+01
   2.4733400e+00  -4.5146050e+01  -4.5253720e+01  -5.0425590e+01  -4.9920150e+01
   2.4736200e+00  -4.6533540e+01  -4.4785730e+01  -5.4766400e+01  -4.9743970e+01
   2.4739000e+00  -4.5665280e+01  -4.3647850e+01  -6.5870000e+01  -4.9851180e+01
   2.4741800e+00  -4.4178200e+01  -4.3093080e+01  -6.0317620e+01  -4.9809430e+01
   2.4744600e+00  -4.3433480e+01  -4.2989700e+01  -5.2994780e+01  -5.0615200e+01
   2.4747400e+00  -4.3260960e+01  -4.3367580e+01  -5.1267330e+01  -5.2356320e+01
   2.4750200e+00  -4.3920890e+01  -4.4052740e+01  -5.1875510e+01  -5.5517770e+01
   2.4753000e+00  -4.5284160e+01  -4.5594220e+01  -5.4532360e+01  -6.0982970e+01
   2.4755800e+00  -4.8299300e+01  -4.8312020e+01  -5.7861280e+01  -6.4639160e+01
   2.4758600e+00  -5.2611370e+01  -5.3682550e+01  -5.6457790e+01  -6.2128470e+01
   2.4761400e+00  -5.8361080e+01  -6.9015320e+01  -5.5184550e+01  -6.4850010e+01
   2.4764200e+00  -5.2460460e+01  -5.2411530e+01  -5.5057080e+01  -7.0974840e+01
   2.4767000e+00  -4.7496760e+01  -4.8491520e+01  -5.5409750e+01  -6.5894200e+01
   2.4769800e+00  -4.5086190e+01  -4.6292250e+01  -5.8452690e+01  -5.8740000e+01
   2.4772600e+00  -4.3892360e+01  -4.5396410e+01  -6.9385460e+01  -5.4712550e+01
   2.4775400e+00  -4.3776760e+01  -4.4813900e+01  -5.8144430e+01  -5.2122080e+01
   2.4778200e+00  -4.3460880e+01  -4.3933650e+01  -5.1924840e+01  -5.0587030e+01
   2.4781000e+00  -4.3449890e+01  -4.2801410e+01  -4.9574940e+01  -4.9446900e+01
   2.4783800e+00  -4.3620660e+01  -4.2004520e+01  -4.8347310e+01  -4.8737070e+01
   2.4786600e+00  -4.3774570e+01  -4.1164480e+01  -4.8442620e+01  -4.7244960e+01
   2.4789400e+00  -4.3813900e+01  -4.1118940e+01  -4.7704390e+01  -4.5529980e+01
   2.4792200e+00  -4.4837400e+01  -4.1510330e+01  -4.5973850e+01  -4.3956360e+01
   2.4795000e+00  -4.5572260e+01  -4.2254040e+01  -4.4289680e+01  -4.3299360e+01
   2.4797800e+00  -4.6582330e+01  -4.3073400e+01  -4.3219440e+01  -4.2945410e+01


==> DocData/RoomConfigD.dat <==
freq_GHz None Absorber 
   2.4002600e+00  -2.7438410e+01  -6.7854100e+01
   2.4005400e+00  -2.7233530e+01  -6.1260530e+01
   2.4008200e+00  -2.7059070e+01  -5.4439110e+01
   2.4011000e+00  -2.6967070e+01  -5.0161860e+01
   2.4013800e+00  -2.7026860e+01  -4.7309050e+01
   2.4016600e+00  -2.7110690e+01  -4.5464250e+01
   2.4019400e+00  -2.7313060e+01  -4.3687710e+01
   2.4022200e+00  -2.7287740e+01  -4.2704560e+01
   2.4025000e+00  -2.7242420e+01  -4.1831150e+01
   2.4027800e+00  -2.7159090e+01  -4.0689920e+01
   2.4030600e+00  -2.7080150e+01  -4.0301680e+01
   2.4033400e+00  -2.7100930e+01  -3.9571060e+01
   2.4036200e+00  -2.7152420e+01  -3.8997780e+01
   2.4039000e+00  -2.7272290e+01  -3.8554910e+01
   2.4041800e+00  -2.7327590e+01  -3.8250900e+01
   2.4044600e+00  -2.7319940e+01  -3.8318290e+01
   2.4047400e+00  -2.7237310e+01  -3.8339290e+01
   2.4050200e+00  -2.7145810e+01  -3.8211780e+01
   2.4053000e+00  -2.7092320e+01  -3.7922640e+01
   2.4055800e+00  -2.7116600e+01  -3.7503160e+01
   2.4058600e+00  -2.7225110e+01  -3.6992530e+01
   2.4061400e+00  -2.7424960e+01  -3.6493070e+01
   2.4064200e+00  -2.7848000e+01  -3.5997830e+01
   2.4067000e+00  -2.8347680e+01  -3.5736290e+01
   2.4069800e+00  -2.8875350e+01  -3.5697920e+01
   2.4072600e+00  -2.9293440e+01  -3.5799190e+01
   2.4075400e+00  -2.9755120e+01  -3.5784040e+01
   2.4078200e+00  -3.0432630e+01  -3.5735240e+01
   2.4081000e+00  -3.0984680e+01  -3.5795670e+01
   2.4083800e+00  -3.1169870e+01  -3.6101410e+01
   2.4086600e+00  -3.1043700e+01  -3.6484720e+01
   2.4089400e+00  -3.0612710e+01  -3.6929900e+01
   2.4092200e+00  -3.0152640e+01  -3.7164150e+01
   2.4095000e+00  -2.9667710e+01  -3.7475220e+01
   2.4097800e+00  -2.9200090e+01  -3.7794650e+01
   2.4100600e+00  -2.8853640e+01  -3.8371040e+01
   2.4103400e+00  -2.8656680e+01  -3.8901630e+01
   2.4106200e+00  -2.8658080e+01  -3.9521330e+01
   2.4109000e+00  -2.8719840e+01  -4.0669750e+01
   2.4111800e+00  -2.8970850e+01  -4.2001830e+01
   2.4114600e+00  -2.9273040e+01  -4.3419920e+01
   2.4117400e+00  -3.0024450e+01  -4.5699840e+01
   2.4120200e+00  -3.0120930e+01  -4.6167950e+01
   2.4123000e+00  -2.9605610e+01  -4.6073860e+01
   2.4125800e+00  -2.9372030e+01  -4.4371670e+01
   2.4128600e+00  -2.9281450e+01  -4.8712360e+01
   2.4131400e+00  -2.8271580e+01  -4.6965580e+01
   2.4134200e+00  -2.7646370e+01  -4.7555610e+01
   2.4137000e+00  -2.7249480e+01  -4.7417940e+01
   2.4139800e+00  -2.6975670e+01  -4.7017390e+01
   2.4142600e+00  -2.6869840e+01  -4.6146920e+01
   2.4145400e+00  -2.7021390e+01  -4.5474490e+01
   2.4148200e+00  -2.7287930e+01  -4.5091990e+01
   2.4151000e+00  -2.7656070e+01  -4.5551320e+01
   2.4153800e+00  -2.7992770e+01  -4.5946600e+01
   2.4156600e+00  -2.8223220e+01  -4.7437920e+01
   2.4159400e+00  -2.8444470e+01  -4.9800210e+01
   2.4162200e+00  -2.8642540e+01  -5.2067530e+01
   2.4165000e+00  -2.8812210e+01  -5.4643010e+01
   2.4167800e+00  -2.8897100e+01  -5.8220930e+01
   2.4170600e+00  -2.8941560e+01  -6.9550410e+01
   2.4173400e+00  -2.9041930e+01  -6.2826320e+01
   2.4176200e+00  -2.8896900e+01  -5.5577820e+01
   2.4179000e+00  -2.8637820e+01  -5.1683010e+01
   2.4181800e+00  -2.8509140e+01  -4.9357920e+01
   2.4184600e+00  -2.8535520e+01  -4.6938230e+01
   2.4187400e+00  -2.8562730e+01  -4.5578980e+01
   2.4190200e+00  -2.8590810e+01  -4.4678810e+01
   2.4193000e+00  -2.8509600e+01  -4.3761540e+01
   2.4195800e+00  -2.8314950e+01  -4.2661110e+01
   2.4198600e+00  -2.8286020e+01  -4.1364440e+01
   2.4201400e+00  -2.8377220e+01  -4.0413030e+01
   2.4204200e+00  -2.8515890e+01  -3.9746720e+01
   2.4207000e+00  -2.8753420e+01  -3.9480770e+01
   2.4209800e+00  -2.9048210e+01  -3.9604190e+01
   2.4212600e+00  -2.9246000e+01  -4.0161390e+01
   2.4215400e+00  -2.9393150e+01  -4.0621570e+01
   2.4218200e+00  -2.9414080e+01  -4.1606360e+01
   2.4221000e+00  -2.9180050e+01  -4.3056250e+01
   2.4223800e+00  -2.9011410e+01  -4.4267700e+01
   2.4226600e+00  -2.9091790e+01  -4.4806260e+01
   2.4229400e+00  -2.9327000e+01  -4.5319850e+01
   2.4232200e+00  -2.9515580e+01  -4.6447280e+01
   2.4235000e+00  -2.9449330e+01  -4.9681310e+01
   2.4237800e+00  -2.9047480e+01  -5.6071660e+01
   2.4240600e+00  -2.8621030e+01  -6.3728350e+01
   2.4243400e+00  -2.8226850e+01  -5.4359520e+01
   2.4246200e+00  -2.8026300e+01  -5.1753750e+01
   2.4249000e+00  -2.7896830e+01  -5.0597300e+01
   2.4251800e+00  -2.7919250e+01  -4.9046250e+01
   2.4254600e+00  -2.8081350e+01  -4.6910100e+01
   2.4257400e+00  -2.8314180e+01  -4.5042780e+01
   2.4260200e+00  -2.8778600e+01  -4.4201730e+01
   2.4263000e+00  -2.9160570e+01  -4.4200310e+01
   2.4265800e+00  -2.9430460e+01  -4.4192890e+01
   2.4268600e+00  -2.9688150e+01  -4.3606670e+01
   2.4271400e+00  -2.9729030e+01  -4.3181320e+01
   2.4274200e+00  -2.9492310e+01  -4.3002890e+01
   2.4277000e+00  -2.9111030e+01  -4.3112620e+01
   2.4279800e+00  -2.8640050e+01  -4.3236140e+01
   2.4282600e+00  -2.8243780e+01  -4.3918270e+01
   2.4285400e+00  -2.7962620e+01  -4.4989950e+01
   2.4288200e+00  -2.7816200e+01  -4.5347260e+01
   2.4291000e+00  -2.7941040e+01  -4.4987470e+01
   2.4293800e+00  -2.8322750e+01  -4.4359730e+01
   2.4296600e+00  -2.8608480e+01  -4.4007220e+01
   2.4299400e+00  -2.8643070e+01  -4.4260680e+01
   2.4302200e+00  -2.8401330e+01  -4.4518470e+01
   2.4305000e+00  -2.8163110e+01  -4.4414090e+01
   2.4307800e+00  -2.7872120e+01  -4.4187060e+01
   2.4310600e+00  -2.7659520e+01  -4.3976630e+01
   2.4313400e+00  -2.7595070e+01  -4.3952240e+01
   2.4316200e+00  -2.7645970e+01  -4.3986850e+01
   2.4319000e+00  -2.7570180e+01  -4.4000220e+01
   2.4321800e+00  -2.7494720e+01  -4.4334340e+01
   2.4324600e+00  -2.7427110e+01  -4.4846100e+01
   2.4327400e+00  -2.7280500e+01  -4.5209870e+01
   2.4330200e+00  -2.6946270e+01  -4.5701640e+01
   2.4333000e+00  -2.6482800e+01  -4.5268690e+01
   2.4335800e+00  -2.5897200e+01  -4.4166840e+01
   2.4338600e+00  -2.5335700e+01  -4.2842000e+01
   2.4341400e+00  -2.4973760e+01  -4.1449900e+01
   2.4344200e+00  -2.4846140e+01  -4.0172160e+01
   2.4347000e+00  -2.4975490e+01  -3.9640580e+01
   2.4349800e+00  -2.5205030e+01  -3.9417280e+01
   2.4352600e+00  -2.5432710e+01  -3.9687680e+01
   2.4355400e+00  -2.5611280e+01  -3.9935870e+01
   2.4358200e+00  -2.5784950e+01  -4.0313420e+01
   2.4361000e+00  -2.6015280e+01  -4.0759110e+01
   2.4363800e+00  -2.6315280e+01  -4.1625050e+01
   2.4366600e+00  -2.6730640e+01  -4.3021420e+01
   2.4369400e+00  -2.7270470e+01  -4.4788150e+01
   2.4372200e+00  -2.7779770e+01  -4.7067600e+01
   2.4375000e+00  -2.8225680e+01  -4.9751540e+01
   2.4377800e+00  -2.8472490e+01  -5.2689760e+01
   2.4380600e+00  -2.8437230e+01  -5.3362980e+01
   2.4383400e+00  -2.8171780e+01  -5.2975280e+01
   2.4386200e+00  -2.7991560e+01  -5.2910530e+01
   2.4389000e+00  -2.7851150e+01  -5.1852400e+01
   2.4391800e+00  -2.7654540e+01  -4.9851570e+01
   2.4394600e+00  -2.7435240e+01  -4.7507190e+01
   2.4397400e+00  -2.7237280e+01  -4.5694090e+01
   2.4400200e+00  -2.7033870e+01  -4.4686890e+01
   2.4403000e+00  -2.6876380e+01  -4.3622710e+01
   2.4405800e+00  -2.6627640e+01  -4.2137830e+01
   2.4408600e+00  -2.6466110e+01  -4.0714580e+01
   2.4411400e+00  -2.6512620e+01  -3.9684630e+01
   2.4414200e+00  -2.6744600e+01  -3.9440970e+01
   2.4417000e+00  -2.7062360e+01  -3.9648800e+01
   2.4419800e+00  -2.7318680e+01  -4.0078740e+01
   2.4422600e+00  -2.7484390e+01  -4.0620700e+01
   2.4425400e+00  -2.7615510e+01  -4.1424660e+01
   2.4428200e+00  -2.7816800e+01  -4.2402550e+01
   2.4431000e+00  -2.8026670e+01  -4.3254910e+01
   2.4433800e+00  -2.8247360e+01  -4.4697530e+01
   2.4436600e+00  -2.8379150e+01  -4.6075650e+01
   2.4439400e+00  -2.8223210e+01  -4.8369560e+01
   2.4442200e+00  -2.7933830e+01  -5.3014590e+01
   2.4445000e+00  -2.7534790e+01  -6.2308360e+01
   2.4447800e+00  -2.7239620e+01  -5.4632330e+01
   2.4450600e+00  -2.7128890e+01  -4.8892770e+01
   2.4453400e+00  -2.7088020e+01  -4.6225170e+01
   2.4456200e+00  -2.7010350e+01  -4.4387660e+01
   2.4459000e+00  -2.6931090e+01  -4.2852340e+01
   2.4461800e+00  -2.6922880e+01  -4.1534010e+01
   2.4464600e+00  -2.7188640e+01  -4.0519920e+01
   2.4467400e+00  -2.7859740e+01  -3.9707350e+01
   2.4470200e+00  -2.8633870e+01  -3.9262530e+01
   2.4473000e+00  -2.9349480e+01  -3.9411480e+01
   2.4475800e+00  -2.9794230e+01  -4.0162670e+01
   2.4478600e+00  -2.9514600e+01  -4.1132060e+01
   2.4481400e+00  -2.8923300e+01  -4.2101590e+01
   2.4484200e+00  -2.8148710e+01  -4.2719080e+01
   2.4487000e+00  -2.7497800e+01  -4.3343580e+01
   2.4489800e+00  -2.7105410e+01  -4.3803550e+01
   2.4492600e+00  -2.6971730e+01  -4.3928780e+01
   2.4495400e+00  -2.6911010e+01  -4.3517630e+01
   2.4498200e+00  -2.6713040e+01  -4.2074990e+01
   2.4501000e+00  -2.6252500e+01  -4.0380790e+01
   2.4503800e+00  -2.5608140e+01  -3.8518300e+01
   2.4506600e+00  -2.4991080e+01  -3.7320970e+01
   2.4509400e+00  -2.4535190e+01  -3.6692130e+01
   2.4512200e+00  -2.4343280e+01  -3.6483490e+01
   2.4515000e+00  -2.4262340e+01  -3.6278140e+01
   2.4517800e+00  -2.4260610e+01  -3.5531020e+01
   2.4520600e+00  -2.4241200e+01  -3.4610750e+01
   2.4523400e+00  -2.4191200e+01  -3.3472590e+01
   2.4526200e+00  -2.4230270e+01  -3.2381620e+01
   2.4529000e+00  -2.4351060e+01  -3.1536360e+01
   2.4531800e+00  -2.4690500e+01  -3.0999030e+01
   2.4534600e+00  -2.5278190e+01  -3.0848670e+01
   2.4537400e+00  -2.6002270e+01  -3.1012800e+01
   2.4540200e+00  -2.6814880e+01  -3.1503220e+01
   2.4543000e+00  -2.7606680e+01  -3.2202120e+01
   2.4545800e+00  -2.8341880e+01  -3.3076820e+01
   2.4548600e+00  -2.9245120e+01  -3.4036810e+01
   2.4551400e+00  -3.0071210e+01  -3.5372190e+01
   2.4554200e+00  -3.0516750e+01  -3.7065150e+01
   2.4557000e+00  -3.0336250e+01  -3.9222850e+01
   2.4559800e+00  -2.9918470e+01  -4.1382170e+01
   2.4562600e+00  -2.9390800e+01  -4.3045280e+01
   2.4565400e+00  -2.9051100e+01  -4.3722810e+01
   2.4568200e+00  -2.8873120e+01  -4.2386550e+01
   2.4571000e+00  -2.8880030e+01  -4.1504150e+01
   2.4573800e+00  -2.9033130e+01  -4.1155670e+01
   2.4576600e+00  -2.9165940e+01  -4.1630020e+01
   2.4579400e+00  -2.9168300e+01  -4.2030830e+01
   2.4582200e+00  -2.9290400e+01  -4.2623620e+01
   2.4585000e+00  -2.9588710e+01  -4.3095470e+01
   2.4587800e+00  -2.9918680e+01  -4.3578340e+01
   2.4590600e+00  -3.0158980e+01  -4.3851220e+01
   2.4593400e+00  -3.0148670e+01  -4.3844730e+01
   2.4596200e+00  -2.9907520e+01  -4.3598130e+01
   2.4599000e+00  -2.9637310e+01  -4.3656130e+01
   2.4601800e+00  -2.9295120e+01  -4.3457180e+01
   2.4604600e+00  -2.8919220e+01  -4.2863470e+01
   2.4607400e+00  -2.8669080e+01  -4.2207860e+01
   2.4610200e+00  -2.8594760e+01  -4.1433820e+01
   2.4613000e+00  -2.8443340e+01  -4.1095620e+01
   2.4615800e+00  -2.8049160e+01  -4.1480120e+01
   2.4618600e+00  -2.7518290e+01  -4.2092340e+01
   2.4621400e+00  -2.7101610e+01  -4.2842550e+01
   2.4624200e+00  -2.6775710e+01  -4.3275410e+01
   2.4627000e+00  -2.6561570e+01  -4.2779170e+01
   2.4629800e+00  -2.6334540e+01  -4.2239340e+01
   2.4632600e+00  -2.6061040e+01  -4.1146850e+01
   2.4635400e+00  -2.5851240e+01  -3.9514330e+01
   2.4638200e+00  -2.5607760e+01  -3.8175210e+01
   2.4641000e+00  -2.5553290e+01  -3.7108720e+01
   2.4643800e+00  -2.5655900e+01  -3.6317080e+01
   2.4646600e+00  -2.5919790e+01  -3.5715110e+01
   2.4649400e+00  -2.6227840e+01  -3.5313510e+01
   2.4652200e+00  -2.6632950e+01  -3.5049220e+01
   2.4655000e+00  -2.7107760e+01  -3.5160960e+01
   2.4657800e+00  -2.7570900e+01  -3.5599130e+01
   2.4660600e+00  -2.8123630e+01  -3.6306720e+01
   2.4663400e+00  -2.8579280e+01  -3.7267450e+01
   2.4666200e+00  -2.8855900e+01  -3.8617930e+01
   2.4669000e+00  -2.8691760e+01  -3.9816800e+01
   2.4671800e+00  -2.8431890e+01  -4.0834020e+01
   2.4674600e+00  -2.8141140e+01  -4.1321220e+01
   2.4677400e+00  -2.7933880e+01  -4.1935390e+01
   2.4680200e+00  -2.7663160e+01  -4.2440330e+01
   2.4683000e+00  -2.7162530e+01  -4.2986880e+01
   2.4685800e+00  -2.6553770e+01  -4.2639040e+01
   2.4688600e+00  -2.6099890e+01  -4.1168120e+01
   2.4691400e+00  -2.5991210e+01  -3.9622060e+01
   2.4694200e+00  -2.6186690e+01  -3.8698750e+01
   2.4697000e+00  -2.6555820e+01  -3.8305060e+01
   2.4699800e+00  -2.6923870e+01  -3.8070920e+01
   2.4702600e+00  -2.7367120e+01  -3.7886670e+01
   2.4705400e+00  -2.7734730e+01  -3.7542840e+01
   2.4708200e+00  -2.8128240e+01  -3.7449990e+01
   2.4711000e+00  -2.8446570e+01  -3.7080880e+01
   2.4713800e+00  -2.8916100e+01  -3.6814640e+01
   2.4716600e+00  -2.9563530e+01  -3.6837060e+01
   2.4719400e+00  -3.0157130e+01  -3.7288550e+01
   2.4722200e+00  -3.0580430e+01  -3.8176580e+01
   2.4725000e+00  -3.0948030e+01  -3.9261550e+01
   2.4727800e+00  -3.1278540e+01  -4.0619270e+01
   2.4730600e+00  -3.1555830e+01  -4.1951370e+01
   2.4733400e+00  -3.1700480e+01  -4.3024060e+01
   2.4736200e+00  -3.1656830e+01  -4.4580140e+01
   2.4739000e+00  -3.1722610e+01  -4.6656730e+01
   2.4741800e+00  -3.1792730e+01  -4.9360330e+01
   2.4744600e+00  -3.1775720e+01  -5.2534630e+01
   2.4747400e+00  -3.1560740e+01  -5.5372620e+01
   2.4750200e+00  -3.1059240e+01  -5.5263740e+01
   2.4753000e+00  -3.0503910e+01  -5.3334160e+01
   2.4755800e+00  -3.0187130e+01  -5.0492730e+01
   2.4758600e+00  -3.0041810e+01  -4.7988070e+01
   2.4761400e+00  -3.0043810e+01  -4.6562120e+01
   2.4764200e+00  -3.0145730e+01  -4.5812190e+01
   2.4767000e+00  -3.0086640e+01  -4.6452200e+01
   2.4769800e+00  -3.0062800e+01  -4.7172450e+01
   2.4772600e+00  -3.0156130e+01  -4.8982400e+01
   2.4775400e+00  -3.0054650e+01  -5.2413680e+01
   2.4778200e+00  -2.9604080e+01  -5.7761220e+01
   2.4781000e+00  -2.9066400e+01  -5.8015430e+01
   2.4783800e+00  -2.8548960e+01  -5.2539700e+01
   2.4786600e+00  -2.8245660e+01  -4.8149500e+01
   2.4789400e+00  -2.8242160e+01  -4.5040600e+01
   2.4792200e+00  -2.8363810e+01  -4.2763650e+01
   2.4795000e+00  -2.8386060e+01  -4.1308150e+01
   2.4797800e+00  -2.8410500e+01  -4.0335330e+01


==> DocData/RoomD.dat <==
directPathSuppression CBW filterTaps 
   4.3064880e+01   6.7041747e-01   2.9832158e+01
   4.3443740e+01   8.4929330e-01   2.3548991e+01
   4.4455520e+01   8.2745370e-01   2.4170537e+01
   4.0875880e+01   7.0280340e-01   2.8457460e+01
   4.1144820e+01   7.0198206e-01   2.8490757e+01
   4.0774710e+01   7.1904329e-01   2.7814737e+01
   4.6585500e+01   7.0615058e-01   2.8322571e+01
   4.6631400e+01   7.1994095e-01   2.7780056e+01
   4.5879530e+01   7.7863358e-01   2.5686023e+01


==> DocData/RoomDA.dat <==
directPathSuppression CBW filterTaps 
   5.9811860e+01   1.0736614e+00   1.8627846e+01
   5.9709890e+01   9.0432660e-01   2.2115904e+01
   5.9810190e+01   9.2101631e-01   2.1715142e+01
   5.2332550e+01   9.0171699e-01   2.2179908e+01
   5.2141410e+01   9.1028211e-01   2.1971211e+01
   5.0962070e+01   9.1055125e-01   2.1964716e+01
   5.8086370e+01   9.5498626e-01   2.0942710e+01
   5.7893310e+01   8.4807653e-01   2.3582777e+01
   5.3619170e+01   8.9077965e-01   2.2452242e+01
   5.3684700e+01   7.3620614e-01   2.7166304e+01
   5.3913170e+01   8.2913054e-01   2.4121654e+01
   6.2320710e+01   9.1075608e-01   2.1959777e+01
   6.3084290e+01   7.6421737e-01   2.6170565e+01
   6.1836000e+01   8.4994429e-01   2.3530954e+01
   5.7423820e+01   8.1520711e-01   2.4533643e+01
   5.7423820e+01   8.1520711e-01   2.4533643e+01
   5.7102060e+01   8.6735723e-01   2.3058550e+01


==> DocData/RoomDC.dat <==
directPathSuppression CBW filterTaps 
   5.7774180e+01   7.0343773e-01   2.8431799e+01
   5.7476070e+01   7.4644366e-01   2.6793717e+01
   5.7428830e+01   6.4479555e-01   3.1017584e+01
   5.9171250e+01   6.8352874e-01   2.9259925e+01
   5.9043550e+01   7.9298867e-01   2.5221041e+01
   5.9719550e+01   7.4680546e-01   2.6780736e+01
   6.3130630e+01   8.2709291e-01   2.4181080e+01
   6.4465810e+01   8.6436195e-01   2.3138455e+01
   6.2688510e+01   7.6873957e-01   2.6016613e+01


==> DocData/RoomDCA.dat <==
directPathSuppression CBW filterTaps 
   7.2670160e+01   8.1838808e-01   2.4438284e+01
   7.3075330e+01   7.2662860e-01   2.7524377e+01
   7.2611180e+01   8.3605569e-01   2.3921851e+01
   7.5808660e+01   8.6231497e-01   2.3193381e+01
   7.2822990e+01   8.1407527e-01   2.4567753e+01
   7.1396100e+01   7.6567876e-01   2.6120615e+01
   7.1627550e+01   9.0985380e-01   2.1981554e+01
   7.3300110e+01   7.9423872e-01   2.5181346e+01
   6.9778440e+01   7.7263181e-01   2.5885551e+01
   6.9991160e+01   8.7738946e-01   2.2794894e+01
   7.0414120e+01   7.9989841e-01   2.5003175e+01
   7.3058800e+01   9.2238136e-01   2.1683005e+01
   7.6123860e+01   7.9601439e-01   2.5125174e+01
   7.2110860e+01   9.4065709e-01   2.1261733e+01
   7.3431310e+01   9.0671073e-01   2.2057751e+01
   7.5319850e+01   8.0104471e-01   2.4967395e+01


==> DocData/RoomO.dat <==
directPathSuppression CBW filterTaps 
   2.7060980e+01   2.2752764e+00   8.7901409e+00
   2.5561120e+01   2.6145180e+00   7.6495935e+00
   2.7060980e+01   2.2752764e+00   8.7901409e+00
   2.5561120e+01   2.6145180e+00   7.6495935e+00
   2.8185080e+01   1.7548494e+00   1.1396989e+01
   2.8089920e+01   2.0639765e+00   9.6900330e+00
   2.8185080e+01   1.7548494e+00   1.1396989e+01
   2.8089920e+01   2.0639765e+00   9.6900330e+00


==> DocData/RoomOA.dat <==
directPathSuppression CBW filterTaps 
   6.7485800e+01   8.9402311e-01   2.2370786e+01
   6.6774020e+01   9.1155185e-01   2.1940606e+01
   4.6899520e+01   7.7990974e-01   2.5643993e+01
   4.7311150e+01   7.5324364e-01   2.6551834e+01
   4.7422360e+01   7.3696324e-01   2.7138396e+01
   6.7485800e+01   8.9402311e-01   2.2370786e+01
   6.6774020e+01   9.1155185e-01   2.1940606e+01
   4.6899520e+01   7.7990974e-01   2.5643993e+01
   4.7311150e+01   7.5324364e-01   2.6551834e+01
   4.7422360e+01   7.3696324e-01   2.7138396e+01
   6.2067410e+01   7.0948220e-01   2.8189572e+01
   6.1830020e+01   8.8074156e-01   2.2708137e+01
   6.1962380e+01   9.2337482e-01   2.1659677e+01
   4.8877140e+01   7.4143733e-01   2.6974633e+01
   4.9196910e+01   7.6497456e-01   2.6144660e+01
   4.9706490e+01   7.1840769e-01   2.7839346e+01
   6.2067410e+01   7.0948220e-01   2.8189572e+01
   6.1830020e+01   8.8074156e-01   2.2708137e+01
   6.1962380e+01   9.2337482e-01   2.1659677e+01
   4.8877140e+01   7.4143733e-01   2.6974633e+01
   4.9196910e+01   7.6497456e-01   2.6144660e+01
   4.9706490e+01   7.1840769e-01   2.7839346e+01


==> DocData/Suppression.dat <==
directPathAtten_dB Active1Tap Active16Tap Active24Tap Active32Tap Total1Tap Total16Tap Total24Tap Total32Tap Passive 
  -2.0000000e+01   2.3229000e+01   2.5098767e+01   2.6642118e+01   3.0004341e+01   4.1184544e+01   4.3459493e+01   4.5638530e+01   5.4190563e+01   2.4370218e+01
  -2.1000000e+01   2.2604293e+01   2.4550644e+01   2.6194546e+01   3.0004341e+01   4.1321650e+01   4.3699871e+01   4.6010980e+01   5.4986286e+01   2.5136584e+01
  -2.2000000e+01   2.1869721e+01   2.3932675e+01   2.5765607e+01   3.0004341e+01   4.1488489e+01   4.3929197e+01   4.6297053e+01   5.5668226e+01   2.5939417e+01
  -2.3000000e+01   2.1058022e+01   2.3325369e+01   2.5240707e+01   3.0004341e+01   4.1621329e+01   4.4119908e+01   4.6592352e+01   5.6512670e+01   2.6751409e+01
  -2.4000000e+01   2.0281826e+01   2.2613847e+01   2.4620135e+01   3.0004341e+01   4.1717242e+01   4.4311615e+01   4.6932174e+01   5.7440988e+01   2.7326831e+01
  -2.5000000e+01   1.9437262e+01   2.1841070e+01   2.4020532e+01   3.0004341e+01   4.1816289e+01   4.4455768e+01   4.7147921e+01   5.8145259e+01   2.8208665e+01
  -2.6000000e+01   1.8659203e+01   2.1153508e+01   2.3440371e+01   3.0004341e+01   4.1889304e+01   4.4597271e+01   4.7333741e+01   5.9030359e+01   2.8740792e+01
  -2.7000000e+01   1.7741950e+01   2.0316901e+01   2.2763862e+01   3.0004341e+01   4.1950151e+01   4.4703860e+01   4.7515208e+01   5.9605239e+01   2.9697227e+01
  -2.8000000e+01   1.6868849e+01   1.9536723e+01   2.2006164e+01   3.0004341e+01   4.1988424e+01   4.4792140e+01   4.7688672e+01   6.0395273e+01   3.0319937e+01
  -2.9000000e+01   1.5949210e+01   1.8627207e+01   2.1398863e+01   3.0004341e+01   4.2046106e+01   4.4882660e+01   4.7852907e+01   6.1120624e+01   3.1111478e+01
  -3.0000000e+01   1.5047152e+01   1.7816251e+01   2.0646130e+01   3.0004341e+01   4.2085893e+01   4.4948025e+01   4.7963559e+01   6.1859579e+01   3.1782785e+01
  -3.1000000e+01   1.4161195e+01   1.7013745e+01   1.9861993e+01   3.0004341e+01   4.2094610e+01   4.5009838e+01   4.8048416e+01   6.2481968e+01   3.2539742e+01
  -3.2000000e+01   1.3189418e+01   1.6113812e+01   1.8999248e+01   3.0004341e+01   4.2119889e+01   4.5036152e+01   4.8162216e+01   6.3148415e+01   3.3215456e+01
  -3.3000000e+01   1.2402902e+01   1.5257825e+01   1.8176456e+01   3.0004341e+01   4.2136592e+01   4.5059386e+01   4.8213532e+01   6.3785670e+01   3.3808968e+01
  -3.4000000e+01   1.1482749e+01   1.4294790e+01   1.7386547e+01   3.0004341e+01   4.2166959e+01   4.5081639e+01   4.8282854e+01   6.4489787e+01   3.4506669e+01
  -3.5000000e+01   1.0491761e+01   1.3496099e+01   1.6555378e+01   3.0004341e+01   4.2172599e+01   4.5135432e+01   4.8305049e+01   6.5026610e+01   3.5151569e+01
  -3.6000000e+01   9.6742231e+00   1.2578151e+01   1.5772313e+01   3.0004341e+01   4.2183534e+01   4.5166129e+01   4.8370744e+01   6.5735293e+01   3.5669623e+01
  -3.7000000e+01   8.8279632e+00   1.1663562e+01   1.4818685e+01   3.0004341e+01   4.2194052e+01   4.5167246e+01   4.8373666e+01   6.6238417e+01   3.6238064e+01
  -3.8000000e+01   7.9826676e+00   1.0918098e+01   1.4139635e+01   3.0004341e+01   4.2190655e+01   4.5167083e+01   4.8435350e+01   6.6761287e+01   3.6800997e+01
  -3.9000000e+01   7.2011543e+00   1.0103235e+01   1.3318962e+01   3.0004341e+01   4.2204702e+01   4.5166926e+01   4.8427371e+01   6.7332997e+01   3.7266883e+01
  -4.0000000e+01   6.4366984e+00   9.3277432e+00   1.2540031e+01   3.0004341e+01   4.2213043e+01   4.5195213e+01   4.8434821e+01   6.7831212e+01   3.7779376e+01
  -4.1000000e+01   5.5768531e+00   8.6475299e+00   1.1908443e+01   3.0004341e+01   4.2199820e+01   4.5208774e+01   4.8467179e+01   6.8266031e+01   3.8331121e+01
  -4.2000000e+01   4.9329664e+00   7.9604732e+00   1.1267222e+01   3.0004341e+01   4.2214046e+01   4.5180803e+01   4.8472545e+01   6.8732787e+01   3.8716152e+01
  -4.3000000e+01   4.3016790e+00   7.3377009e+00   1.0579606e+01   3.0004341e+01   4.2211282e+01   4.5204287e+01   4.8469008e+01   6.9096374e+01   3.9114925e+01
  -4.4000000e+01   3.7192942e+00   6.7529901e+00   9.8996097e+00   3.0004341e+01   4.2212914e+01   4.5227208e+01   4.8466662e+01   6.9462859e+01   3.9477558e+01
  -4.5000000e+01   3.1484065e+00   6.2023205e+00   9.4907553e+00   3.0004341e+01   4.2216992e+01   4.5203675e+01   4.8494130e+01   6.9819320e+01   3.9870231e+01
  -4.6000000e+01   2.7098251e+00   5.7511006e+00   8.9857403e+00   3.0004341e+01   4.2212623e+01   4.5211202e+01   4.8493182e+01   7.0148418e+01   4.0139564e+01
  -4.7000000e+01   2.2965588e+00   5.2715908e+00   8.5941367e+00   3.0004341e+01   4.2204949e+01   4.5214140e+01   4.8500143e+01   7.0425453e+01   4.0405767e+01
  -4.8000000e+01   1.9436000e+00   4.9072275e+00   8.2449002e+00   3.0004341e+01   4.2209968e+01   4.5222080e+01   4.8536338e+01   7.0679161e+01   4.0656662e+01
  -4.9000000e+01   1.6374151e+00   4.6322880e+00   7.9329184e+00   3.0004341e+01   4.2211368e+01   4.5207249e+01   4.8516665e+01   7.0885460e+01   4.0863626e+01
  -5.0000000e+01   1.3796722e+00   4.3679551e+00   7.6716000e+00   3.0004341e+01   4.2238416e+01   4.5213997e+01   4.8524040e+01   7.1092603e+01   4.1080757e+01
  -5.1000000e+01   1.1476386e+00   4.1146847e+00   7.3909607e+00   3.0004341e+01   4.2203545e+01   4.5197058e+01   4.8470619e+01   7.1238632e+01   4.1220903e+01
  -5.2000000e+01   9.3572618e-01   3.9266876e+00   7.2408702e+00   3.0004341e+01   4.2217347e+01   4.5222257e+01   4.8509977e+01   7.1394573e+01   4.1393279e+01
  -5.3000000e+01   7.9389857e-01   3.8014982e+00   7.0699722e+00   3.0004341e+01   4.2211178e+01   4.5230836e+01   4.8495194e+01   7.1517025e+01   4.1499899e+01
  -5.4000000e+01   6.6683452e-01   3.6745913e+00   6.9789359e+00   3.0004341e+01   4.2229690e+01   4.5219015e+01   4.8533585e+01   7.1622558e+01   4.1622748e+01
  -5.5000000e+01   5.6689066e-01   3.5570335e+00   6.8829445e+00   3.0004341e+01   4.2213952e+01   4.5209824e+01   4.8518986e+01   7.1694735e+01   4.1688549e+01
  -5.6000000e+01   4.8079761e-01   3.4993936e+00   6.7729925e+00   3.0004341e+01   4.2223384e+01   4.5234276e+01   4.8509854e+01   7.1772330e+01   4.1772205e+01
  -5.7000000e+01   4.0932424e-01   3.4267625e+00   6.7104755e+00   3.0004341e+01   4.2218531e+01   4.5243350e+01   4.8524466e+01   7.1838217e+01   4.1830592e+01
  -5.8000000e+01   3.5829727e-01   3.3593594e+00   6.6643608e+00   3.0004341e+01   4.2204989e+01   4.5219414e+01   4.8543348e+01   7.1875367e+01   4.1862020e+01
  -5.9000000e+01   3.1397593e-01   3.3123303e+00   6.6038120e+00   3.0004341e+01   4.2223776e+01   4.5218942e+01   4.8508224e+01   7.1915535e+01   4.1920010e+01
  -6.0000000e+01   2.7813337e-01   3.2843816e+00   6.5837948e+00   3.0004341e+01   4.2211554e+01   4.5217378e+01   4.8511331e+01   7.1957618e+01   4.1941234e+01
  -6.1000000e+01   2.5378631e-01   3.2500535e+00   6.5541281e+00   3.0004341e+01   4.2228514e+01   4.5214594e+01   4.8512410e+01   7.1983188e+01   4.1980141e+01
  -6.2000000e+01   2.2617380e-01   3.2309494e+00   6.5414048e+00   3.0004341e+01   4.2211151e+01   4.5225289e+01   4.8526924e+01   7.2005415e+01   4.1988662e+01
  -6.3000000e+01   2.1017745e-01   3.2163591e+00   6.5150107e+00   3.0004341e+01   4.2225775e+01   4.5223215e+01   4.8526865e+01   7.2005574e+01   4.2018631e+01
  -6.4000000e+01   1.9472273e-01   3.1932988e+00   6.5306254e+00   3.0004341e+01   4.2218202e+01   4.5218264e+01   4.8557914e+01   7.2023399e+01   4.2025580e+01
  -6.5000000e+01   1.8578903e-01   3.1942478e+00   6.5029110e+00   3.0004341e+01   4.2229070e+01   4.5233296e+01   4.8556958e+01   7.2036270e+01   4.2044790e+01
  -6.6000000e+01   1.7477525e-01   3.1792726e+00   6.4962966e+00   3.0004341e+01   4.2221283e+01   4.5212273e+01   4.8538023e+01   7.2037600e+01   4.2047675e+01
  -6.7000000e+01   1.6855624e-01   3.1694274e+00   6.4844129e+00   3.0004341e+01   4.2212322e+01   4.5204652e+01   4.8533458e+01   7.2040199e+01   4.2045418e+01
  -6.8000000e+01   1.6401245e-01   3.1475344e+00   6.4385653e+00   3.0004341e+01   4.2232883e+01   4.5190353e+01   4.8503042e+01   7.2047199e+01   4.2069938e+01
  -6.9000000e+01   1.5871578e-01   3.1838584e+00   6.4663340e+00   3.0004341e+01   4.2214328e+01   4.5239380e+01   4.8510684e+01   7.2056590e+01   4.2056182e+01
  -7.0000000e+01   1.5774818e-01   3.1713345e+00   6.4665168e+00   3.0004341e+01   4.2217772e+01   4.5243567e+01   4.8509551e+01   7.2078070e+01   4.2060822e+01
  -7.1000000e+01   1.5378268e-01   3.1574970e+00   6.4449555e+00   3.0004341e+01   4.2235997e+01   4.5219268e+01   4.8499885e+01   7.2077794e+01   4.2082540e+01
  -7.2000000e+01   1.4733059e-01   3.1551142e+00   6.4058546e+00   3.0004341e+01   4.2224595e+01   4.5222118e+01   4.8462003e+01   7.2073772e+01   4.2077546e+01
  -7.3000000e+01   1.5030524e-01   3.1633592e+00   6.4491021e+00   3.0004341e+01   4.2219286e+01   4.5239979e+01   4.8527559e+01   7.2082679e+01   4.2069541e+01
  -7.4000000e+01   1.4815767e-01   3.1435440e+00   6.4457165e+00   3.0004341e+01   4.2215968e+01   4.5206677e+01   4.8521867e+01   7.2080330e+01   4.2067788e+01
  -7.5000000e+01   1.4660075e-01   3.1560627e+00   6.4460026e+00   3.0004341e+01   4.2216865e+01   4.5234272e+01   4.8515644e+01   7.2059460e+01   4.2070456e+01
  -7.6000000e+01   1.4831441e-01   3.1617481e+00   6.4663939e+00   3.0004341e+01   4.2221665e+01   4.5226618e+01   4.8542582e+01   7.2091313e+01   4.2073742e+01
  -7.7000000e+01   1.4542567e-01   3.1494179e+00   6.4526475e+00   3.0004341e+01   4.2212054e+01   4.5210313e+01   4.8512752e+01   7.2069989e+01   4.2066912e+01
  -7.8000000e+01   1.4372580e-01   3.1520717e+00   6.4716151e+00   3.0004341e+01   4.2212345e+01   4.5221895e+01   4.8547560e+01   7.2085207e+01   4.2068428e+01
  -7.9000000e+01   1.4387514e-01   3.1517522e+00   6.4404787e+00   3.0004341e+01   4.2211453e+01   4.5225716e+01   4.8509442e+01   7.2088974e+01   4.2067613e+01
  -8.0000000e+01   1.4267723e-01   3.1519638e+00   6.4355073e+00   3.0004341e+01   4.2225778e+01   4.5231367e+01   4.8519310e+01   7.2064219e+01   4.2083095e+01
  -8.1000000e+01   1.4354417e-01   3.1467137e+00   6.4415937e+00   3.0004341e+01   4.2215818e+01   4.5209817e+01   4.8531345e+01   7.2086777e+01   4.2072095e+01
  -8.2000000e+01   1.4313391e-01   3.1442793e+00   6.4506550e+00   3.0004341e+01   4.2221720e+01   4.5224401e+01   4.8520998e+01   7.2068729e+01   4.2078675e+01
  -8.3000000e+01   1.4184130e-01   3.1396254e+00   6.4528102e+00   3.0004341e+01   4.2229854e+01   4.5220744e+01   4.8522758e+01   7.2083842e+01   4.2087759e+01
  -8.4000000e+01   1.4270593e-01   3.1607294e+00   6.4187834e+00   3.0004341e+01   4.2204809e+01   4.5239009e+01   4.8492437e+01   7.2088583e+01   4.2062416e+01
  -8.5000000e+01   1.4431886e-01   3.1532888e+00   6.4565300e+00   3.0004341e+01   4.2226067e+01   4.5226551e+01   4.8521647e+01   7.2084506e+01   4.2081816e+01
  -8.6000000e+01   1.4350597e-01   3.1606622e+00   6.4359996e+00   3.0004341e+01   4.2224615e+01   4.5232723e+01   4.8510019e+01   7.2078290e+01   4.2081401e+01
  -8.7000000e+01   1.4128296e-01   3.1364238e+00   6.4790177e+00   3.0004341e+01   4.2229213e+01   4.5215467e+01   4.8555018e+01   7.2076508e+01   4.2087721e+01
  -8.8000000e+01   1.4182425e-01   3.1559211e+00   6.4597399e+00   3.0004341e+01   4.2206473e+01   4.5231679e+01   4.8528144e+01   7.2073978e+01   4.2064939e+01
  -8.9000000e+01   1.4133865e-01   3.1630666e+00   6.4260413e+00   3.0004341e+01   4.2214393e+01   4.5239532e+01   4.8502491e+01   7.2075266e+01   4.2073184e+01
  -9.0000000e+01   1.4359435e-01   3.1348942e+00   6.4410834e+00   3.0004341e+01   4.2233589e+01   4.5215452e+01   4.8514675e+01   7.2093984e+01   4.2089842e+01
  -9.1000000e+01   1.4484041e-01   3.1342307e+00   6.4108812e+00   3.0004341e+01   4.2230078e+01   4.5191227e+01   4.8471736e+01   7.2090366e+01   4.2085487e+01
  -9.2000000e+01   1.4328924e-01   3.1396818e+00   6.4514115e+00   3.0004341e+01   4.2216609e+01   4.5216377e+01   4.8540463e+01   7.2066068e+01   4.2073115e+01
  -9.3000000e+01   1.4236353e-01   3.1465397e+00   6.4581249e+00   3.0004341e+01   4.2215277e+01   4.5214642e+01   4.8536109e+01   7.2070231e+01   4.2073181e+01
  -9.4000000e+01   1.4058929e-01   3.1490649e+00   6.4525547e+00   3.0004341e+01   4.2216073e+01   4.5217624e+01   4.8521897e+01   7.2063603e+01   4.2075208e+01
  -9.5000000e+01   1.4230041e-01   3.1432771e+00   6.4327242e+00   3.0004341e+01   4.2216930e+01   4.5220553e+01   4.8513682e+01   7.2068700e+01   4.2074663e+01
  -9.6000000e+01   1.4202553e-01   3.1637463e+00   6.4173582e+00   3.0004341e+01   4.2233499e+01   4.5237656e+01   4.8504075e+01   7.2081464e+01   4.2091650e+01
  -9.7000000e+01   1.4066929e-01   3.1574221e+00   6.4572683e+00   3.0004341e+01   4.2232468e+01   4.5235186e+01   4.8521910e+01   7.2083576e+01   4.2092015e+01
  -9.8000000e+01   1.4136861e-01   3.1624828e+00   6.4432128e+00   3.0004341e+01   4.2224597e+01   4.5237021e+01   4.8524857e+01   7.2087571e+01   4.2083571e+01
  -9.9000000e+01   1.3844735e-01   3.1447357e+00   6.4411219e+00   3.0004341e+01   4.2227529e+01   4.5218672e+01   4.8520195e+01   7.2080754e+01   4.2089477e+01
  -1.0000000e+02   1.4096549e-01   3.1493825e+00   6.4547621e+00   3.0004341e+01   4.2217565e+01   4.5223154e+01   4.8537462e+01   7.2094066e+01   4.2076764e+01


==> DocData/TimeDomainComparison.dat <==
time O-Chamber D-Chamber DA-Chamber DCA-Chamber O-Room D-Room DA-Room DCA-Room 
  -9.6535000e+00  -8.9282580e+01  -1.1288570e+02  -1.1602540e+02  -1.1811430e+02  -8.9250600e+01  -1.1389800e+02  -1.1705790e+02  -1.1406120e+02
  -9.3015000e+00  -8.9501850e+01  -1.1667580e+02  -1.1557790e+02  -1.2012920e+02  -9.1247420e+01  -1.1615630e+02  -1.1373080e+02  -1.1296430e+02
  -8.9495000e+00  -9.5384950e+01  -1.1108090e+02  -1.1659110e+02  -1.2361200e+02  -1.1167060e+02  -1.1640580e+02  -1.1677770e+02  -1.1286790e+02
  -8.5975000e+00  -9.8162080e+01  -1.0787040e+02  -1.1816210e+02  -1.2925700e+02  -9.1523350e+01  -1.1548380e+02  -1.2568870e+02  -1.1401850e+02
  -8.2455000e+00  -9.1601910e+01  -1.0873380e+02  -1.1945170e+02  -1.3925630e+02  -8.7679810e+01  -1.1757130e+02  -1.1280920e+02  -1.1614890e+02
  -7.8935000e+00  -9.2548580e+01  -1.1548750e+02  -1.1972980e+02  -1.3572380e+02  -8.9792050e+01  -1.2603030e+02  -1.0986770e+02  -1.1849380e+02
  -7.5415000e+00  -1.0540680e+02  -1.1712040e+02  -1.1756820e+02  -1.2758000e+02  -1.0283790e+02  -1.1905270e+02  -1.1175980e+02  -1.2148660e+02
  -7.1895000e+00  -9.2236140e+01  -1.0975140e+02  -1.1482770e+02  -1.2277020e+02  -9.0468370e+01  -1.1462250e+02  -1.2257200e+02  -1.3002930e+02
  -6.8375000e+00  -8.7807700e+01  -1.0926460e+02  -1.1358250e+02  -1.1999310e+02  -8.6870720e+01  -1.1516280e+02  -1.1621030e+02  -1.2675050e+02
  -6.4855000e+00  -8.8898350e+01  -1.1455020e+02  -1.1447980e+02  -1.1886770e+02  -8.9417440e+01  -1.2172800e+02  -1.1130880e+02  -1.1886680e+02
  -6.1335000e+00  -9.8083870e+01  -1.2584750e+02  -1.1846730e+02  -1.1923640e+02  -1.1388300e+02  -1.2438630e+02  -1.1285830e+02  -1.1650320e+02
  -5.7815000e+00  -9.3198750e+01  -1.1399480e+02  -1.3196860e+02  -1.2086350e+02  -8.9084230e+01  -1.1711700e+02  -1.2308160e+02  -1.1700810e+02
  -5.4295000e+00  -8.8051860e+01  -1.1538810e+02  -1.2418140e+02  -1.2227080e+02  -8.5896390e+01  -1.1768120e+02  -1.1339550e+02  -1.1908100e+02
  -5.0775000e+00  -8.9580330e+01  -1.2746250e+02  -1.1869620e+02  -1.2081670e+02  -8.9129130e+01  -1.2421360e+02  -1.0891450e+02  -1.1912360e+02
  -4.7255000e+00  -1.0029300e+02  -1.1028560e+02  -1.1717520e+02  -1.1827960e+02  -1.0173020e+02  -1.1700540e+02  -1.0917260e+02  -1.1754140e+02
  -4.3735000e+00  -9.0049610e+01  -1.0662980e+02  -1.1694640e+02  -1.1653370e+02  -8.6737880e+01  -1.1303230e+02  -1.1364890e+02  -1.1764030e+02
  -4.0215000e+00  -8.6518140e+01  -1.0776610e+02  -1.1733280e+02  -1.1579760e+02  -8.4383170e+01  -1.1400800e+02  -1.1721640e+02  -1.1991100e+02
  -3.6695000e+00  -8.9209400e+01  -1.1508590e+02  -1.1760500e+02  -1.1602790e+02  -8.8510410e+01  -1.2245230e+02  -1.1337740e+02  -1.2242470e+02
  -3.3175000e+00  -9.5745580e+01  -1.1196110e+02  -1.1598220e+02  -1.1720840e+02  -9.7530700e+01  -1.1962760e+02  -1.1504600e+02  -1.2211230e+02
  -2.9655000e+00  -8.6566580e+01  -1.0718870e+02  -1.1374890e+02  -1.1927900e+02  -8.5043330e+01  -1.1401050e+02  -1.2118140e+02  -1.2255040e+02
  -2.6135000e+00  -8.4543300e+01  -1.0852600e+02  -1.1307810e+02  -1.2178940e+02  -8.3826770e+01  -1.1580490e+02  -1.1125890e+02  -1.2565190e+02
  -2.2615000e+00  -8.8734860e+01  -1.2194070e+02  -1.1483500e+02  -1.2330380e+02  -9.1111280e+01  -1.2357490e+02  -1.0774210e+02  -1.2755920e+02
  -1.9095000e+00  -9.3041270e+01  -1.1041400e+02  -1.1887540e+02  -1.2278550e+02  -8.9173940e+01  -1.1216490e+02  -1.0861550e+02  -1.2724080e+02
  -1.5575000e+00  -8.4861470e+01  -1.0583000e+02  -1.1711870e+02  -1.2128730e+02  -8.2177940e+01  -1.0853340e+02  -1.1512370e+02  -1.3249380e+02
  -1.2055000e+00  -8.4648490e+01  -1.0765900e+02  -1.1319220e+02  -1.1968040e+02  -8.3418890e+01  -1.0965830e+02  -1.1493290e+02  -1.2414200e+02
  -8.5350000e-01  -9.0204760e+01  -1.2129090e+02  -1.1165470e+02  -1.1821010e+02  -9.8424580e+01  -1.1885550e+02  -1.0873500e+02  -1.1750890e+02
  -5.0150000e-01  -8.5243990e+01  -1.0758920e+02  -1.1174050e+02  -1.1694160e+02  -8.2864560e+01  -1.1591780e+02  -1.0824790e+02  -1.1504180e+02
  -1.4950000e-01  -8.2991900e+01  -1.0383020e+02  -1.1287860e+02  -1.1593970e+02  -8.1104760e+01  -1.0955670e+02  -1.1239460e+02  -1.1563220e+02
   2.0250000e-01  -8.6411820e+01  -1.0614980e+02  -1.1539910e+02  -1.1533520e+02  -9.0862250e+01  -1.1061110e+02  -1.1526690e+02  -1.2005460e+02
   5.5450000e-01  -9.0774810e+01  -1.2756320e+02  -1.1919700e+02  -1.1524010e+02  -9.3715420e+01  -1.1727520e+02  -1.0998380e+02  -1.2908440e+02
   9.0650000e-01  -6.8288090e+01  -1.0604530e+02  -1.1632200e+02  -1.1560250e+02  -7.2294850e+01  -1.0928010e+02  -1.0937320e+02  -1.2056680e+02
   1.2585000e+00  -5.6758860e+01  -1.0287220e+02  -1.1278500e+02  -1.1620680e+02  -5.8377040e+01  -1.0600980e+02  -1.1259140e+02  -1.1795370e+02
   1.6105000e+00  -4.8664630e+01  -1.0670770e+02  -1.1266230e+02  -1.1704870e+02  -4.9483600e+01  -1.0858760e+02  -1.1115320e+02  -1.1935220e+02
   1.9625000e+00  -4.2563430e+01  -1.0920920e+02  -1.1629130e+02  -1.1855670e+02  -4.3028980e+01  -1.1115770e+02  -1.0753440e+02  -1.2292470e+02
   2.3145000e+00  -3.7860120e+01  -9.9844800e+01  -1.1887170e+02  -1.1883940e+02  -3.8152190e+01  -1.0224160e+02  -1.0787360e+02  -1.1983070e+02
   2.6665000e+00  -3.4245990e+01  -9.7289820e+01  -1.1528710e+02  -1.1343570e+02  -3.4452030e+01  -9.9018200e+01  -1.1221460e+02  -1.1325070e+02
   3.0185000e+00  -3.1542740e+01  -9.8355450e+01  -1.1638550e+02  -1.0772060e+02  -3.1709940e+01  -1.0014060e+02  -1.0967580e+02  -1.0747050e+02
   3.3705000e+00  -2.9642690e+01  -9.8895800e+01  -1.1700920e+02  -1.0335700e+02  -2.9797690e+01  -1.0287700e+02  -1.0644480e+02  -1.0285850e+02
   3.7225000e+00  -2.8481900e+01  -9.3482880e+01  -1.0757000e+02  -1.0008490e+02  -2.8639110e+01  -9.3777810e+01  -1.0899800e+02  -9.9348240e+01
   4.0745000e+00  -2.8027090e+01  -8.7410840e+01  -1.0070650e+02  -9.7680070e+01  -2.8192110e+01  -8.7147060e+01  -1.0306240e+02  -9.6680010e+01
   4.4265000e+00  -2.8269420e+01  -8.0763110e+01  -9.5055270e+01  -9.5991640e+01  -2.8439690e+01  -8.1790680e+01  -9.4746950e+01  -9.4566980e+01
   4.7785000e+00  -2.9221950e+01  -7.3833750e+01  -8.9940350e+01  -9.4861670e+01  -2.9385000e+01  -7.5963100e+01  -8.9809480e+01  -9.2785840e+01
   5.1305000e+00  -3.0919240e+01  -6.7428290e+01  -8.4714610e+01  -9.4052470e+01  -3.1047560e+01  -6.9848250e+01  -8.5792830e+01  -9.1217580e+01
   5.4825000e+00  -3.3415970e+01  -6.1878640e+01  -7.9164760e+01  -9.3214710e+01  -3.3456210e+01  -6.4248830e+01  -8.0826130e+01  -8.9804500e+01
   5.8345000e+00  -3.6776450e+01  -5.7224530e+01  -7.3811730e+01  -9.1974750e+01  -3.6628920e+01  -5.9467220e+01  -7.5302970e+01  -8.8463080e+01
   6.1865000e+00  -4.1023780e+01  -5.3417290e+01  -6.9112500e+01  -9.0129070e+01  -4.0515210e+01  -5.5516690e+01  -7.0334340e+01  -8.7061130e+01
   6.5385000e+00  -4.5945580e+01  -5.0394760e+01  -6.5208050e+01  -8.7755670e+01  -4.4857060e+01  -5.2342910e+01  -6.6243160e+01  -8.5506320e+01
   6.8905000e+00  -5.0532190e+01  -4.8104240e+01  -6.2090650e+01  -8.5142130e+01  -4.8926020e+01  -4.9891980e+01  -6.3007680e+01  -8.3845270e+01
   7.2425000e+00  -5.2583010e+01  -4.6508870e+01  -5.9716440e+01  -8.2610790e+01  -5.1259480e+01  -4.8125880e+01  -6.0554120e+01  -8.2236310e+01
   7.5945000e+00  -5.1660600e+01  -4.5589360e+01  -5.8044830e+01  -8.0389090e+01  -5.1054110e+01  -4.7025410e+01  -5.8823910e+01  -8.0848410e+01
   7.9465000e+00  -5.0125430e+01  -4.5345660e+01  -5.7049910e+01  -7.8590640e+01  -4.9947310e+01  -4.6591860e+01  -5.7783380e+01  -7.9799000e+01
   8.2985000e+00  -4.9288550e+01  -4.5800340e+01  -5.6723920e+01  -7.7249730e+01  -4.9308900e+01  -4.6850950e+01  -5.7423970e+01  -7.9117940e+01
   8.6505000e+00  -4.9346220e+01  -4.7006280e+01  -5.7079880e+01  -7.6354640e+01  -4.9435150e+01  -4.7862510e+01  -5.7763510e+01  -7.8658710e+01
   9.0025000e+00  -5.0130150e+01  -4.9062870e+01  -5.8156080e+01  -7.5866940e+01  -5.0216420e+01  -4.9743020e+01  -5.8852060e+01  -7.7952160e+01
   9.3545000e+00  -5.1335290e+01  -5.2150970e+01  -6.0023650e+01  -7.5732050e+01  -5.1417500e+01  -5.2723030e+01  -6.0785860e+01  -7.6413970e+01
   9.7065000e+00  -5.2628690e+01  -5.6608280e+01  -6.2793930e+01  -7.5888470e+01  -5.2785580e+01  -5.7327610e+01  -6.3733670e+01  -7.4133290e+01
   1.0058500e+01  -5.3751530e+01  -6.2978080e+01  -6.6585790e+01  -7.6280450e+01  -5.4116280e+01  -6.5230270e+01  -6.7948700e+01  -7.1755130e+01
   1.0410500e+01  -5.4508830e+01  -6.9256250e+01  -7.1153760e+01  -7.6873230e+01  -5.5262110e+01  -7.8601270e+01  -7.3230510e+01  -6.9724530e+01
   1.0762500e+01  -5.4795660e+01  -6.8470830e+01  -7.4418770e+01  -7.7664150e+01  -5.6160710e+01  -6.8075430e+01  -7.5449100e+01  -6.8194790e+01
   1.1114500e+01  -5.4765560e+01  -6.8267890e+01  -7.4886410e+01  -7.8681980e+01  -5.6900000e+01  -6.6257530e+01  -7.3786380e+01  -6.7185720e+01
   1.1466500e+01  -5.4729170e+01  -7.0236740e+01  -7.5287410e+01  -7.9974400e+01  -5.7626880e+01  -6.7515660e+01  -7.2798940e+01  -6.6668530e+01
   1.1818500e+01  -5.4877720e+01  -7.3145670e+01  -7.6809740e+01  -8.1585470e+01  -5.8351480e+01  -7.0896130e+01  -7.2851440e+01  -6.6589310e+01
   1.2170500e+01  -5.5218040e+01  -7.4717380e+01  -7.9384480e+01  -8.3510700e+01  -5.8895440e+01  -7.5812270e+01  -7.3703160e+01  -6.6865880e+01
   1.2522500e+01  -5.5653390e+01  -7.5392460e+01  -8.2519970e+01  -8.5586810e+01  -5.9037340e+01  -7.9635060e+01  -7.5385570e+01  -6.7376410e+01
   1.2874500e+01  -5.6066870e+01  -7.7440020e+01  -8.5214810e+01  -8.7314160e+01  -5.8706990e+01  -8.1497210e+01  -7.8262290e+01  -6.7961050e+01
   1.3226500e+01  -5.6379540e+01  -8.2318540e+01  -8.6303710e+01  -8.8041840e+01  -5.8049820e+01  -8.6288490e+01  -8.3177960e+01  -6.8466740e+01
   1.3578500e+01  -5.6592830e+01  -9.3494290e+01  -8.5750520e+01  -8.7815460e+01  -5.7330390e+01  -9.9117670e+01  -9.0350010e+01  -6.8830330e+01
   1.3930500e+01  -5.6783820e+01  -8.9191830e+01  -8.4731190e+01  -8.7256940e+01  -5.6768800e+01  -8.2908420e+01  -8.6991680e+01  -6.9118930e+01
   1.4282500e+01  -5.7035640e+01  -8.5213600e+01  -8.4202100e+01  -8.6741140e+01  -5.6439180e+01  -7.7416150e+01  -8.3520780e+01  -6.9476830e+01
   1.4634500e+01  -5.7369370e+01  -8.4935700e+01  -8.4542700e+01  -8.6331530e+01  -5.6260650e+01  -7.4210140e+01  -8.2840030e+01  -7.0048370e+01
   1.4986500e+01  -5.7736250e+01  -8.6244170e+01  -8.5884860e+01  -8.6002420e+01  -5.6049310e+01  -7.2076400e+01  -8.4378140e+01  -7.0936950e+01
   1.5338500e+01  -5.8057870e+01  -8.7725420e+01  -8.8347620e+01  -8.5769390e+01  -5.5626420e+01  -7.0635150e+01  -8.7944870e+01  -7.2170430e+01
   1.5690500e+01  -5.8274740e+01  -8.7916050e+01  -9.2204950e+01  -8.5712520e+01  -5.4946770e+01  -6.9690630e+01  -8.7361800e+01  -7.3583360e+01
   1.6042500e+01  -5.8381990e+01  -8.6826680e+01  -9.8254730e+01  -8.5946300e+01  -5.4140170e+01  -6.9098370e+01  -8.2145480e+01  -7.4559940e+01
   1.6394500e+01  -5.8441080e+01  -8.5676390e+01  -1.0996790e+02  -8.6591510e+01  -5.3431500e+01  -6.8746610e+01  -7.8557670e+01  -7.4244090e+01
   1.6746500e+01  -5.8547530e+01  -8.5158150e+01  -1.0999430e+02  -8.7758340e+01  -5.3043400e+01  -6.8530000e+01  -7.6361860e+01  -7.2790180e+01
   1.7098500e+01  -5.8768870e+01  -8.5377610e+01  -1.0537480e+02  -8.9486630e+01  -5.3162850e+01  -6.8296130e+01  -7.5065600e+01  -7.1080290e+01
   1.7450500e+01  -5.9102860e+01  -8.6113240e+01  -1.0515450e+02  -9.1448990e+01  -5.3968270e+01  -6.7841960e+01  -7.4407700e+01  -6.9614500e+01
   1.7802500e+01  -5.9482460e+01  -8.6910640e+01  -1.0623490e+02  -9.2339900e+01  -5.5695790e+01  -6.7053070e+01  -7.4342850e+01  -6.8554830e+01
   1.8154500e+01  -5.9817630e+01  -8.7305380e+01  -1.0688340e+02  -9.1274450e+01  -5.8680890e+01  -6.6067760e+01  -7.5054600e+01  -6.7979060e+01
   1.8506500e+01  -6.0049300e+01  -8.7216560e+01  -1.0677890e+02  -8.9647830e+01  -6.2065690e+01  -6.5213330e+01  -7.6931990e+01  -6.7988260e+01
   1.8858500e+01  -6.0187830e+01  -8.6958820e+01  -1.0669220e+02  -8.8532300e+01  -5.9642910e+01  -6.4806800e+01  -7.9874310e+01  -6.8759760e+01
   1.9210500e+01  -6.0311860e+01  -8.6889660e+01  -1.0711460e+02  -8.8162390e+01  -5.5099960e+01  -6.4976710e+01  -7.8948060e+01  -7.0632050e+01
   1.9562500e+01  -6.0521340e+01  -8.7205980e+01  -1.0831060e+02  -8.8543110e+01  -5.1865350e+01  -6.5234950e+01  -7.4476910e+01  -7.4298630e+01
   1.9914500e+01  -6.0874510e+01  -8.7903480e+01  -1.0995400e+02  -8.9649990e+01  -4.9739960e+01  -6.4013510e+01  -7.1344200e+01  -7.9168480e+01
   2.0266500e+01  -6.1348980e+01  -8.8778440e+01  -1.0978140e+02  -9.1445290e+01  -4.8462380e+01  -6.1090920e+01  -6.9668530e+01  -7.4564900e+01
   2.0618500e+01  -6.1846010e+01  -8.9520710e+01  -1.0750830e+02  -9.3808430e+01  -4.7887450e+01  -5.8130970e+01  -6.8920050e+01  -6.9511090e+01
   2.0970500e+01  -6.2240580e+01  -8.9982720e+01  -1.0574030e+02  -9.6364730e+01  -4.7923810e+01  -5.5898050e+01  -6.8192630e+01  -6.6480580e+01
   2.1322500e+01  -6.2459330e+01  -9.0376680e+01  -1.0521110e+02  -9.8428190e+01  -4.8490200e+01  -5.4483500e+01  -6.6394900e+01  -6.4710490e+01
   2.1674500e+01  -6.2534850e+01  -9.1134220e+01  -1.0579520e+02  -9.9707230e+01  -4.9489200e+01  -5.3830210e+01  -6.3488080e+01  -6.3814290e+01
   2.2026500e+01  -6.2588030e+01  -9.2718090e+01  -1.0715410e+02  -1.0075200e+02  -5.0808850e+01  -5.3842570e+01  -6.0169110e+01  -6.3572780e+01
   2.2378500e+01  -6.2753700e+01  -9.5604920e+01  -1.0873270e+02  -1.0202230e+02  -5.2385420e+01  -5.4355170e+01  -5.6880000e+01  -6.3810170e+01
   2.2730500e+01  -6.3108040e+01  -1.0009790e+02  -1.0971980e+02  -1.0333480e+02  -5.4330030e+01  -5.5050840e+01  -5.3866770e+01  -6.4328830e+01
   2.3082500e+01  -6.3632100e+01  -1.0336170e+02  -1.0949140e+02  -1.0411310e+02  -5.7069080e+01  -5.5467670e+01  -5.1297020e+01  -6.4880690e+01
   2.3434500e+01  -6.4214560e+01  -1.0211370e+02  -1.0843300e+02  -1.0420840e+02  -6.1688350e+01  -5.5318720e+01  -4.9265870e+01  -6.5202550e+01
   2.3786500e+01  -6.4697110e+01  -1.0213380e+02  -1.0738810e+02  -1.0396280e+02  -7.3516500e+01  -5.4759720e+01  -4.7812330e+01  -6.5130830e+01
   2.4138500e+01  -6.4960440e+01  -1.0551850e+02  -1.0675910e+02  -1.0342280e+02  -6.8312230e+01  -5.4094990e+01  -4.6945510e+01  -6.4709570e+01
   2.4490500e+01  -6.5003620e+01  -1.1758930e+02  -1.0653430e+02  -1.0241740e+02  -6.1179190e+01  -5.3503260e+01  -4.6663950e+01  -6.4168630e+01
   2.4842500e+01  -6.4942790e+01  -1.1067240e+02  -1.0653200e+02  -1.0112970e+02  -5.8386350e+01  -5.3081150e+01  -4.6966480e+01  -6.3804650e+01
   2.5194500e+01  -6.4926900e+01  -1.0452120e+02  -1.0656120e+02  -9.9991730e+01  -5.7335670e+01  -5.2931470e+01  -4.7857890e+01  -6.3895300e+01
   2.5546500e+01  -6.5048480e+01  -1.0194610e+02  -1.0655350e+02  -9.9296030e+01  -5.7217760e+01  -5.3172690e+01  -4.9351680e+01  -6.4697670e+01
   2.5898500e+01  -6.5304710e+01  -1.0003730e+02  -1.0672600e+02  -9.9147810e+01  -5.7315530e+01  -5.3907870e+01  -5.1470070e+01  -6.6511740e+01
   2.6250500e+01  -6.5610330e+01  -9.8170170e+01  -1.0765910e+02  -9.9549060e+01  -5.6844770e+01  -5.5190910e+01  -5.4236130e+01  -6.9779620e+01
   2.6602500e+01  -6.5853110e+01  -9.6725910e+01  -1.1043260e+02  -1.0044590e+02  -5.5651650e+01  -5.6977780e+01  -5.7637300e+01  -7.4522960e+01
   2.6954500e+01  -6.5971980e+01  -9.6094280e+01  -1.1845800e+02  -1.0173810e+02  -5.4303910e+01  -5.9041680e+01  -6.1488340e+01  -7.4547370e+01
   2.7306500e+01  -6.6006710e+01  -9.6461410e+01  -1.1588320e+02  -1.0328320e+02  -5.3283960e+01  -6.0970120e+01  -6.5091680e+01  -7.0864850e+01
   2.7658500e+01  -6.6075340e+01  -9.7906750e+01  -1.0760980e+02  -1.0492970e+02  -5.2787350e+01  -6.2546140e+01  -6.7301860e+01  -6.8962170e+01
   2.8010500e+01  -6.6300850e+01  -1.0032700e+02  -1.0387000e+02  -1.0656540e+02  -5.2883580e+01  -6.4111720e+01  -6.7939360e+01  -6.8789800e+01
   2.8362500e+01  -6.6742770e+01  -1.0302170e+02  -1.0206090e+02  -1.0809370e+02  -5.3620110e+01  -6.6184710e+01  -6.7447200e+01  -7.0198730e+01
   2.8714500e+01  -6.7359470e+01  -1.0493720e+02  -1.0142820e+02  -1.0934830e+02  -5.5050130e+01  -6.9066590e+01  -6.5822500e+01  -7.3267210e+01
   2.9066500e+01  -6.8007300e+01  -1.0665740e+02  -1.0155110e+02  -1.1018850e+02  -5.7186420e+01  -7.3109100e+01  -6.3412430e+01  -7.6612510e+01
   2.9418500e+01  -6.8495610e+01  -1.0817790e+02  -1.0204390e+02  -1.1075660e+02  -5.9758560e+01  -8.1180610e+01  -6.0908280e+01  -7.4718830e+01
   2.9770500e+01  -6.8699490e+01  -1.0601640e+02  -1.0253980e+02  -1.1136190e+02  -6.1691480e+01  -8.0699100e+01  -5.8751060e+01  -7.1567150e+01
   3.0122500e+01  -6.8648020e+01  -1.0271880e+02  -1.0288240e+02  -1.1203440e+02  -6.2023070e+01  -6.9988300e+01  -5.7107080e+01  -6.9928050e+01
   3.0474500e+01  -6.8494980e+01  -1.0066150e+02  -1.0323530e+02  -1.1225880e+02  -6.1829700e+01  -6.4819020e+01  -5.6015720e+01  -6.9744120e+01
   3.0826500e+01  -6.8409520e+01  -9.9652810e+01  -1.0389620e+02  -1.1150020e+02  -6.2268000e+01  -6.1781210e+01  -5.5469220e+01  -7.1078060e+01
   3.1178500e+01  -6.8486400e+01  -9.9285650e+01  -1.0510770e+02  -1.1015500e+02  -6.3701730e+01  -6.0152080e+01  -5.5442470e+01  -7.4599050e+01
   3.1530500e+01  -6.8712390e+01  -9.9429240e+01  -1.0704570e+02  -1.0897120e+02  -6.6222850e+01  -5.9671350e+01  -5.5903510e+01  -8.1192170e+01
   3.1882500e+01  -6.8979390e+01  -1.0017670e+02  -1.0989150e+02  -1.0836150e+02  -6.9853520e+01  -6.0187950e+01  -5.6820850e+01  -7.5705730e+01
   3.2234500e+01  -6.9139050e+01  -1.0144370e+02  -1.1387150e+02  -1.0853880e+02  -7.4355730e+01  -6.1328420e+01  -5.8181380e+01  -6.9841090e+01
   3.2586500e+01  -6.9086510e+01  -1.0258520e+02  -1.1854290e+02  -1.0976680e+02  -7.8563460e+01  -6.1816060e+01  -6.0039900e+01  -6.6560950e+01
   3.2938500e+01  -6.8821490e+01  -1.0298450e+02  -1.1999890e+02  -1.1269040e+02  -8.2077050e+01  -6.0373420e+01  -6.2641900e+01  -6.4718070e+01
   3.3290500e+01  -6.8433700e+01  -1.0300920e+02  -1.1917020e+02  -1.1995560e+02  -9.3170460e+01  -5.8132420e+01  -6.6787410e+01  -6.3876720e+01
   3.3642500e+01  -6.8034720e+01  -1.0285730e+02  -1.2063180e+02  -1.2355910e+02  -8.1145230e+01  -5.6256020e+01  -7.5895260e+01  -6.3852630e+01
   3.3994500e+01  -6.7704430e+01  -1.0226100e+02  -1.2630140e+02  -1.1234650e+02  -7.1414960e+01  -5.4955570e+01  -7.3176410e+01  -6.4558930e+01
   3.4346500e+01  -6.7481860e+01  -1.0178220e+02  -1.2215840e+02  -1.0761240e+02  -6.5548580e+01  -5.4138250e+01  -6.5023660e+01  -6.5921620e+01
   3.4698500e+01  -6.7380680e+01  -1.0244580e+02  -1.1570770e+02  -1.0483090e+02  -6.1380360e+01  -5.3663440e+01  -6.1014270e+01  -6.7735950e+01
   3.5050500e+01  -6.7403590e+01  -1.0484660e+02  -1.1245230e+02  -1.0309530e+02  -5.8365680e+01  -5.3398130e+01  -5.8709510e+01  -6.9355770e+01
   3.5402500e+01  -6.7554770e+01  -1.0701720e+02  -1.1084140e+02  -1.0205040e+02  -5.6298790e+01  -5.3233790e+01  -5.7507180e+01  -6.9738690e+01
   3.5754500e+01  -6.7863030e+01  -1.0431220e+02  -1.1010740e+02  -1.0151920e+02  -5.5085320e+01  -5.3102670e+01  -5.7207660e+01  -6.8803990e+01
   3.6106500e+01  -6.8403710e+01  -1.0157830e+02  -1.0976230e+02  -1.0142080e+02  -5.4672180e+01  -5.2995040e+01  -5.7764810e+01  -6.7362550e+01
   3.6458500e+01  -6.9286840e+01  -1.0056120e+02  -1.0949580e+02  -1.0175340e+02  -5.5006090e+01  -5.2962750e+01  -5.9232470e+01  -6.5814860e+01
   3.6810500e+01  -7.0596860e+01  -1.0078630e+02  -1.0903830e+02  -1.0259120e+02  -5.5966900e+01  -5.3100080e+01  -6.1797410e+01  -6.4239040e+01
   3.7162500e+01  -7.2277920e+01  -1.0129330e+02  -1.0803010e+02  -1.0409000e+02  -5.7220120e+01  -5.3515220e+01  -6.6004090e+01  -6.2728760e+01
   3.7514500e+01  -7.3948690e+01  -1.0061670e+02  -1.0630870e+02  -1.0651900e+02  -5.8075030e+01  -5.4313690e+01  -7.4304080e+01  -6.1428690e+01
   3.7866500e+01  -7.4897520e+01  -9.8434330e+01  -1.0418710e+02  -1.1031030e+02  -5.7949380e+01  -5.5602790e+01  -7.9741340e+01  -6.0462490e+01
   3.8218500e+01  -7.4820850e+01  -9.5978750e+01  -1.0211580e+02  -1.1506420e+02  -5.7131540e+01  -5.7518980e+01  -6.8292880e+01  -5.9901390e+01
   3.8570500e+01  -7.4197200e+01  -9.4128720e+01  -1.0038310e+02  -1.1408760e+02  -5.6236850e+01  -6.0292970e+01  -6.3572150e+01  -5.9770000e+01
   3.8922500e+01  -7.3538830e+01  -9.3215570e+01  -9.9117510e+01  -1.1046080e+02  -5.5606190e+01  -6.4427160e+01  -6.0785940e+01  -6.0056060e+01
   3.9274500e+01  -7.3114170e+01  -9.3397290e+01  -9.8332270e+01  -1.0839770e+02  -5.5389230e+01  -7.1379650e+01  -5.9260240e+01  -6.0713710e+01
   3.9626500e+01  -7.3076480e+01  -9.4859440e+01  -9.7926730e+01  -1.0763050e+02  -5.5680960e+01  -8.0004510e+01  -5.8893440e+01  -6.1670010e+01
   3.9978500e+01  -7.3536170e+01  -9.8000590e+01  -9.7688840e+01  -1.0783430e+02  -5.6566210e+01  -7.2195670e+01  -5.9806370e+01  -6.2857940e+01
   4.0330500e+01  -7.4596760e+01  -1.0381790e+02  -9.7407000e+01  -1.0883400e+02  -5.8135230e+01  -6.9559430e+01  -6.2329990e+01  -6.4286120e+01
   4.0682500e+01  -7.6401820e+01  -1.0892840e+02  -9.7095010e+01  -1.1056330e+02  -6.0502300e+01  -7.0036780e+01  -6.6343390e+01  -6.6094760e+01
   4.1034500e+01  -7.9189280e+01  -1.0321070e+02  -9.7052310e+01  -1.1312700e+02  -6.3812070e+01  -7.3924830e+01  -6.5639430e+01  -6.8478100e+01
   4.1386500e+01  -8.3346100e+01  -1.0002070e+02  -9.7714780e+01  -1.1704000e+02  -6.8014580e+01  -8.7258510e+01  -6.1424960e+01  -7.1087930e+01
   4.1738500e+01  -8.9419540e+01  -9.8604800e+01  -9.9658140e+01  -1.2310420e+02  -7.1259910e+01  -7.3741520e+01  -5.8883960e+01  -7.1571380e+01
   4.2090500e+01  -9.7913100e+01  -9.7989880e+01  -1.0418020e+02  -1.2081950e+02  -7.0780940e+01  -6.7800910e+01  -5.7849260e+01  -6.9388920e+01
   4.2442500e+01  -1.1252940e+02  -9.7597720e+01  -1.1708590e+02  -1.1480920e+02  -6.9501340e+01  -6.4800800e+01  -5.7897290e+01  -6.7228030e+01
   4.2794500e+01  -9.3542820e+01  -9.7070810e+01  -1.0498370e+02  -1.1113290e+02  -6.8883710e+01  -6.3023640e+01  -5.8552910e+01  -6.5833870e+01
   4.3146500e+01  -8.6372820e+01  -9.6350560e+01  -9.9152360e+01  -1.0882340e+02  -6.8410940e+01  -6.1783260e+01  -5.9044670e+01  -6.5041790e+01
   4.3498500e+01  -8.2410080e+01  -9.5680710e+01  -9.6483970e+01  -1.0740100e+02  -6.7439480e+01  -6.0783830e+01  -5.8741870e+01  -6.4594540e+01
   4.3850500e+01  -8.0171620e+01  -9.5441870e+01  -9.5476430e+01  -1.0662990e+02  -6.6167800e+01  -6.0030250e+01  -5.8010350e+01  -6.4363820e+01
   4.4202500e+01  -7.8978060e+01  -9.6040950e+01  -9.5681880e+01  -1.0637500e+02  -6.5264280e+01  -5.9680920e+01  -5.7573460e+01  -6.4442210e+01
   4.4554500e+01  -7.8398080e+01  -9.7972010e+01  -9.6784330e+01  -1.0654910e+02  -6.5201520e+01  -5.9907720e+01  -5.7811530e+01  -6.5097430e+01
   4.4906500e+01  -7.8189930e+01  -1.0184890e+02  -9.7974120e+01  -1.0708610e+02  -6.6290510e+01  -6.0870880e+01  -5.8879410e+01  -6.6710120e+01
   4.5258500e+01  -7.8277080e+01  -1.0407700e+02  -9.7766420e+01  -1.0791370e+02  -6.8707780e+01  -6.2782120e+01  -6.0909140e+01  -6.9856980e+01
   4.5610500e+01  -7.8615910e+01  -9.9160060e+01  -9.6267400e+01  -1.0890970e+02  -7.0625470e+01  -6.6006600e+01  -6.4148230e+01  -7.5156680e+01
   4.5962500e+01  -7.9077080e+01  -9.5496120e+01  -9.4867790e+01  -1.0984480e+02  -6.7705440e+01  -7.0359800e+01  -6.9153080e+01  -7.5539480e+01
   4.6314500e+01  -7.9502920e+01  -9.3524620e+01  -9.4137120e+01  -1.1040380e+02  -6.4078380e+01  -6.9075050e+01  -7.6843690e+01  -7.0889430e+01
   4.6666500e+01  -7.9840720e+01  -9.2645990e+01  -9.4107190e+01  -1.1042400e+02  -6.1797190e+01  -6.4144460e+01  -7.9770840e+01  -6.8636440e+01
   4.7018500e+01  -8.0056140e+01  -9.2456470e+01  -9.4664250e+01  -1.1010210e+02  -6.0762500e+01  -6.0516720e+01  -7.8244050e+01  -6.8508210e+01
   4.7370500e+01  -7.9953140e+01  -9.2658290e+01  -9.5638440e+01  -1.0979500e+02  -6.0821930e+01  -5.7897640e+01  -8.1990670e+01  -7.0678910e+01
   4.7722500e+01  -7.9369670e+01  -9.3061730e+01  -9.6815120e+01  -1.0975870e+02  -6.1875210e+01  -5.5902460e+01  -7.7499160e+01  -7.6999940e+01
   4.8074500e+01  -7.8503230e+01  -9.3638730e+01  -9.7968990e+01  -1.1010940e+02  -6.3652020e+01  -5.4303250e+01  -6.9347240e+01  -7.6133670e+01
   4.8426500e+01  -7.7710750e+01  -9.4539240e+01  -9.8958200e+01  -1.1087470e+02  -6.5220940e+01  -5.2960450e+01  -6.4446130e+01  -6.7903250e+01
   4.8778500e+01  -7.7209770e+01  -9.6069080e+01  -9.9823210e+01  -1.1203280e+02  -6.5539290e+01  -5.1808310e+01  -6.1177370e+01  -6.3547180e+01
   4.9130500e+01  -7.7076740e+01  -9.8740550e+01  -1.0078300e+02  -1.1352400e+02  -6.5504460e+01  -5.0856440e+01  -5.8909510e+01  -6.0916550e+01
   4.9482500e+01  -7.7334610e+01  -1.0369790e+02  -1.0214980e+02  -1.1524520e+02  -6.6656160e+01  -5.0170900e+01  -5.7370970e+01  -5.9314480e+01
   4.9834500e+01  -7.7985720e+01  -1.1429860e+02  -1.0429960e+02  -1.1706370e+02  -7.0495190e+01  -4.9836100e+01  -5.6435970e+01  -5.8448880e+01
   5.0186500e+01  -7.8958440e+01  -1.0659820e+02  -1.0781690e+02  -1.1887550e+02  -8.5601070e+01  -4.9919290e+01  -5.6035070e+01  -5.8170180e+01
   5.0538500e+01  -7.9920840e+01  -1.0110550e+02  -1.1395860e+02  -1.2032390e+02  -7.2840190e+01  -5.0441420e+01  -5.6096700e+01  -5.8386080e+01
   5.0890500e+01  -8.0148210e+01  -9.8386570e+01  -1.1677710e+02  -1.1970570e+02  -6.6241870e+01  -5.1330960e+01  -5.6492020e+01  -5.9021640e+01
   5.1242500e+01  -7.9309630e+01  -9.6841130e+01  -1.1001820e+02  -1.1644790e+02  -6.3245960e+01  -5.2327880e+01  -5.6992480e+01  -5.9991340e+01
   5.1594500e+01  -7.8140940e+01  -9.5941320e+01  -1.0611160e+02  -1.1288220e+02  -6.1732650e+01  -5.2905940e+01  -5.7321690e+01  -6.1171520e+01
   5.1946500e+01  -7.7413640e+01  -9.5392410e+01  -1.0377030e+02  -1.1003110e+02  -6.0908240e+01  -5.2586570e+01  -5.7363160e+01  -6.2371480e+01
   5.2298500e+01  -7.7450080e+01  -9.4814120e+01  -1.0223480e+02  -1.0797000e+02  -6.0183710e+01  -5.1520840e+01  -5.7280700e+01  -6.3325870e+01
   5.2650500e+01  -7.8319950e+01  -9.3824190e+01  -1.0113510e+02  -1.0661150e+02  -5.9114300e+01  -5.0246290e+01  -5.7344120e+01  -6.3779050e+01
   5.3002500e+01  -7.9949940e+01  -9.2481360e+01  -1.0028320e+02  -1.0585250e+02  -5.7612960e+01  -4.9156830e+01  -5.7731760e+01  -6.3675770e+01
   5.3354500e+01  -8.2090120e+01  -9.1223620e+01  -9.9622440e+01  -1.0556620e+02  -5.5926150e+01  -4.8452150e+01  -5.8466030e+01  -6.3227720e+01
   5.3706500e+01  -8.4285000e+01  -9.0407150e+01  -9.9175190e+01  -1.0555140e+02  -5.4353140e+01  -4.8238170e+01  -5.9374480e+01  -6.2735210e+01
   5.4058500e+01  -8.6123980e+01  -9.0192950e+01  -9.8982740e+01  -1.0550220e+02  -5.3100610e+01  -4.8584720e+01  -6.0070170e+01  -6.2420720e+01
   5.4410500e+01  -8.7628170e+01  -9.0645580e+01  -9.9078380e+01  -1.0513560e+02  -5.2294220e+01  -4.9549580e+01  -6.0193410e+01  -6.2403380e+01
   5.4762500e+01  -8.9229450e+01  -9.1823310e+01  -9.9496710e+01  -1.0445630e+02  -5.2018840e+01  -5.1188780e+01  -5.9824680e+01  -6.2733630e+01
   5.5114500e+01  -9.1681630e+01  -9.3845190e+01  -1.0028910e+02  -1.0375370e+02  -5.2345000e+01  -5.3556950e+01  -5.9337030e+01  -6.3425640e+01
   5.5466500e+01  -9.6286530e+01  -9.6974910e+01  -1.0151140e+02  -1.0333580e+02  -5.3340000e+01  -5.6685830e+01  -5.8979450e+01  -6.4471660e+01
   5.5818500e+01  -1.0607880e+02  -1.0172990e+02  -1.0315430e+02  -1.0340620e+02  -5.5050280e+01  -6.0507430e+01  -5.8809450e+01  -6.5822270e+01
   5.6170500e+01  -1.0640720e+02  -1.0742890e+02  -1.0496540e+02  -1.0410690e+02  -5.7360670e+01  -6.4697930e+01  -5.8813740e+01  -6.7276510e+01
   5.6522500e+01  -1.0744310e+02  -1.0593110e+02  -1.0624300e+02  -1.0560220e+02  -5.9421440e+01  -6.8668920e+01  -5.9014590e+01  -6.8234410e+01
   5.6874500e+01  -1.0162720e+02  -1.0325010e+02  -1.0638870e+02  -1.0818450e+02  -5.9455660e+01  -7.1771270e+01  -5.9502990e+01  -6.7875920e+01
   5.7226500e+01  -9.1890200e+01  -1.0282170e+02  -1.0587920e+02  -1.1237130e+02  -5.7750930e+01  -7.2658890e+01  -6.0401620e+01  -6.6375280e+01
   5.7578500e+01  -8.7078630e+01  -1.0452190e+02  -1.0551900e+02  -1.1663870e+02  -5.5891830e+01  -7.1702910e+01  -6.1769150e+01  -6.4679520e+01
   5.7930500e+01  -8.4789520e+01  -1.0893470e+02  -1.0575450e+02  -1.1318480e+02  -5.4404480e+01  -7.1268410e+01  -6.3339730e+01  -6.3373160e+01
   5.8282500e+01  -8.4367940e+01  -1.1717470e+02  -1.0687860e+02  -1.0939310e+02  -5.3353180e+01  -7.1899710e+01  -6.4056040e+01  -6.2676620e+01
   5.8634500e+01  -8.5703580e+01  -1.1274940e+02  -1.0933630e+02  -1.0736990e+02  -5.2751890e+01  -7.1504560e+01  -6.3034310e+01  -6.2697130e+01
   5.8986500e+01  -8.9082030e+01  -1.0887120e+02  -1.1426770e+02  -1.0664560e+02  -5.2622170e+01  -6.8321250e+01  -6.1279030e+01  -6.3548270e+01
   5.9338500e+01  -9.5171650e+01  -1.0806440e+02  -1.2222250e+02  -1.0695660e+02  -5.2984420e+01  -6.5001370e+01  -5.9827760e+01  -6.5409480e+01
   5.9690500e+01  -9.9323680e+01  -1.0895950e+02  -1.1411630e+02  -1.0815360e+02  -5.3853050e+01  -6.2682820e+01  -5.8961150e+01  -6.8488630e+01
   6.0042500e+01  -9.7349350e+01  -1.1023170e+02  -1.0908640e+02  -1.1003220e+02  -5.5241640e+01  -6.1319500e+01  -5.8679590e+01  -7.1735110e+01
   6.0394500e+01  -9.7978900e+01  -1.0936260e+02  -1.0635770e+02  -1.1210370e+02  -5.7176240e+01  -6.0742960e+01  -5.8928640e+01  -7.0250010e+01
   6.0746500e+01  -9.3692480e+01  -1.0602220e+02  -1.0470520e+02  -1.1365850e+02  -5.9715740e+01  -6.0815810e+01  -5.9655960e+01  -6.6737950e+01
   6.1098500e+01  -8.7340110e+01  -1.0228760e+02  -1.0356820e+02  -1.1477210e+02  -6.2964600e+01  -6.1425950e+01  -6.0831950e+01  -6.4183750e+01
   6.1450500e+01  -8.3062810e+01  -9.8963840e+01  -1.0257580e+02  -1.1661840e+02  -6.6943340e+01  -6.2459110e+01  -6.2472090e+01  -6.2486230e+01
   6.1802500e+01  -8.0308240e+01  -9.6171550e+01  -1.0148400e+02  -1.2065720e+02  -7.0520790e+01  -6.3761530e+01  -6.4658840e+01  -6.1331260e+01
   6.2154500e+01  -7.8617120e+01  -9.3913710e+01  -1.0025280e+02  -1.1991780e+02  -7.0641440e+01  -6.5094890e+01  -6.7461150e+01  -6.0498250e+01
   6.2506500e+01  -7.7737270e+01  -9.2191220e+01  -9.9058430e+01  -1.1206600e+02  -6.8776790e+01  -6.6098320e+01  -7.0023490e+01  -5.9854130e+01
   6.2858500e+01  -7.7545070e+01  -9.1012170e+01  -9.8165240e+01  -1.0650590e+02  -6.7029790e+01  -6.6329950e+01  -6.9141900e+01  -5.9342960e+01
   6.3210500e+01  -7.8016740e+01  -9.0383260e+01  -9.7812050e+01  -1.0233750e+02  -6.5469010e+01  -6.5574110e+01  -6.5942500e+01  -5.8975650e+01
   6.3562500e+01  -7.9208330e+01  -9.0306030e+01  -9.8190900e+01  -9.8994400e+01  -6.4026590e+01  -6.4180820e+01  -6.3222510e+01  -5.8814080e+01
   6.3914500e+01  -8.1209110e+01  -9.0780120e+01  -9.9436930e+01  -9.6264950e+01  -6.2850850e+01  -6.2769060e+01  -6.1396780e+01  -5.8953460e+01
   6.4266500e+01  -8.3995730e+01  -9.1809970e+01  -1.0137550e+02  -9.4089120e+01  -6.2125980e+01  -6.1798820e+01  -6.0405400e+01  -5.9511090e+01
   6.4618500e+01  -8.7006070e+01  -9.3407530e+01  -1.0246130e+02  -9.2469530e+01  -6.1991100e+01  -6.1542340e+01  -6.0205590e+01  -6.0628840e+01
   6.4970500e+01  -8.9033790e+01  -9.5578480e+01  -1.0096370e+02  -9.1432550e+01  -6.2602280e+01  -6.2197840e+01  -6.0815950e+01  -6.2497970e+01
   6.5322500e+01  -9.0290060e+01  -9.8270970e+01  -9.8845550e+01  -9.1015960e+01  -6.4208720e+01  -6.3913140e+01  -6.2328220e+01  -6.5421270e+01
   6.5674500e+01  -9.2183910e+01  -1.0127900e+02  -9.7567390e+01  -9.1270340e+01  -6.6754140e+01  -6.6188020e+01  -6.4941150e+01  -6.9853260e+01
   6.6026500e+01  -9.4930990e+01  -1.0423880e+02  -9.7335270e+01  -9.2267910e+01  -6.6594260e+01  -6.5896140e+01  -6.8970890e+01  -7.4207020e+01
   6.6378500e+01  -9.7039320e+01  -1.0699640e+02  -9.8120470e+01  -9.4116040e+01  -6.2200610e+01  -6.2730900e+01  -7.3573400e+01  -7.1329350e+01
   6.6730500e+01  -9.8218800e+01  -1.0976900e+02  -9.9853680e+01  -9.6964320e+01  -5.8444510e+01  -5.9899120e+01  -7.2626230e+01  -6.7705790e+01
   6.7082500e+01  -1.0037510e+02  -1.1196990e+02  -1.0222310e+02  -1.0089840e+02  -5.6021830e+01  -5.7954370e+01  -6.9618480e+01  -6.5456960e+01
   6.7434500e+01  -1.0216770e+02  -1.1168500e+02  -1.0407940e+02  -1.0501020e+02  -5.4731060e+01  -5.6670680e+01  -6.8072710e+01  -6.4092890e+01
   6.7786500e+01  -1.0057330e+02  -1.0985930e+02  -1.0417560e+02  -1.0628660e+02  -5.4439230e+01  -5.5782680e+01  -6.7964700e+01  -6.3293490e+01
   6.8138500e+01  -9.9413380e+01  -1.0843230e+02  -1.0350950e+02  -1.0592360e+02  -5.5106500e+01  -5.5079910e+01  -6.9286330e+01  -6.2885460e+01
   6.8490500e+01  -9.9144510e+01  -1.0802190e+02  -1.0331450e+02  -1.0640910e+02  -5.6768490e+01  -5.4461300e+01  -7.1312210e+01  -6.2759500e+01
   6.8842500e+01  -9.7550100e+01  -1.0895880e+02  -1.0396370e+02  -1.0762370e+02  -5.9487640e+01  -5.3969790e+01  -6.9544470e+01  -6.2836870e+01
   6.9194500e+01  -9.5396570e+01  -1.1170450e+02  -1.0560870e+02  -1.0816280e+02  -6.2782100e+01  -5.3764570e+01  -6.5313330e+01  -6.3070340e+01
   6.9546500e+01  -9.4351370e+01  -1.1592400e+02  -1.0855810e+02  -1.0735550e+02  -6.3357010e+01  -5.4063080e+01  -6.2302650e+01  -6.3441380e+01
   6.9898500e+01  -9.4482640e+01  -1.1468740e+02  -1.1372360e+02  -1.0636110e+02  -6.0491700e+01  -5.5098700e+01  -6.0755710e+01  -6.3899340e+01
   7.0250500e+01  -9.5037540e+01  -1.1113770e+02  -1.2450550e+02  -1.0593490e+02  -5.7792580e+01  -5.6984820e+01  -6.0519770e+01  -6.4218990e+01
   7.0602500e+01  -9.5316140e+01  -1.0953450e+02  -1.2006880e+02  -1.0616060e+02  -5.6025870e+01  -5.8711050e+01  -6.1329140e+01  -6.3945650e+01
   7.0954500e+01  -9.5656550e+01  -1.0944180e+02  -1.1512390e+02  -1.0695100e+02  -5.5158950e+01  -5.7277870e+01  -6.1953640e+01  -6.2849800e+01
   7.1306500e+01  -9.6541850e+01  -1.1029910e+02  -1.1390980e+02  -1.0824370e+02  -5.5135660e+01  -5.4142260e+01  -6.0327480e+01  -6.1352660e+01
   7.1658500e+01  -9.7559460e+01  -1.1161020e+02  -1.1486310e+02  -1.1004010e+02  -5.5856160e+01  -5.1718300e+01  -5.7628850e+01  -6.0030320e+01
   7.2010500e+01  -9.8103440e+01  -1.1278810e+02  -1.1804130e+02  -1.1236770e+02  -5.6954170e+01  -5.0309910e+01  -5.5594470e+01  -5.9208650e+01
   7.2362500e+01  -9.8399250e+01  -1.1309510e+02  -1.2511370e+02  -1.1518680e+02  -5.7516170e+01  -4.9822150e+01  -5.4580070e+01  -5.9022710e+01
   7.2714500e+01  -9.7836750e+01  -1.1267920e+02  -1.2583580e+02  -1.1818250e+02  -5.6877190e+01  -5.0179570e+01  -5.4581010e+01  -5.9527110e+01
   7.3066500e+01  -9.5758470e+01  -1.1269120e+02  -1.1847420e+02  -1.2023750e+02  -5.5740880e+01  -5.1365230e+01  -5.5579780e+01  -6.0735600e+01
   7.3418500e+01  -9.3816330e+01  -1.1379120e+02  -1.1480850e+02  -1.1983740e+02  -5.4940590e+01  -5.3429650e+01  -5.7534010e+01  -6.2594940e+01
   7.3770500e+01  -9.3107300e+01  -1.1519430e+02  -1.1269930e+02  -1.1790610e+02  -5.4760270e+01  -5.6528420e+01  -6.0035080e+01  -6.4882380e+01
   7.4122500e+01  -9.3752690e+01  -1.1473200e+02  -1.1144040e+02  -1.1612480e+02  -5.5224590e+01  -6.1058880e+01  -6.1558640e+01  -6.7094560e+01
   7.4474500e+01  -9.5440070e+01  -1.1348820e+02  -1.1079600e+02  -1.1510000e+02  -5.6283350e+01  -6.8273770e+01  -6.1239040e+01  -6.8677320e+01
   7.4826500e+01  -9.7344600e+01  -1.1349020e+02  -1.1067960e+02  -1.1498620e+02  -5.7826160e+01  -8.3043110e+01  -6.0845170e+01  -6.9368460e+01
   7.5178500e+01  -9.8237750e+01  -1.1504660e+02  -1.1096600e+02  -1.1588460e+02  -5.9539150e+01  -7.3013670e+01  -6.1669520e+01  -6.8816700e+01
   7.5530500e+01  -9.7327720e+01  -1.1715250e+02  -1.1138130e+02  -1.1801640e+02  -6.0621790e+01  -6.9518040e+01  -6.4495760e+01  -6.7089650e+01
   7.5882500e+01  -9.5352240e+01  -1.1797760e+02  -1.1162320e+02  -1.2202830e+02  -6.0253380e+01  -6.8627620e+01  -7.1297570e+01  -6.5105180e+01
   7.6234500e+01  -9.3842550e+01  -1.1828120e+02  -1.1169870e+02  -1.3090570e+02  -5.8921770e+01  -6.8795070e+01  -7.2546610e+01  -6.3511310e+01
   7.6586500e+01  -9.3602020e+01  -1.1829410e+02  -1.1192610e+02  -1.3372830e+02  -5.7606250e+01  -6.9488000e+01  -6.4814610e+01  -6.2464120e+01
   7.6938500e+01  -9.4903770e+01  -1.1610740e+02  -1.1256580e+02  -1.2400230e+02  -5.6782810e+01  -7.0538410e+01  -6.1425310e+01  -6.1925790e+01
   7.7290500e+01  -9.7829860e+01  -1.1359190e+02  -1.1362130e+02  -1.2017040e+02  -5.6615100e+01  -7.1740000e+01  -6.0109280e+01  -6.1829560e+01
   7.7642500e+01  -1.0197360e+02  -1.1245110e+02  -1.1485720e+02  -1.1803620e+02  -5.7172990e+01  -7.2111180e+01  -6.0242970e+01  -6.2147880e+01
   7.7994500e+01  -1.0496670e+02  -1.1280810e+02  -1.1597690e+02  -1.1674100e+02  -5.8469640e+01  -7.0594540e+01  -6.1723140e+01  -6.2923160e+01
   7.8346500e+01  -1.0327030e+02  -1.1437730e+02  -1.1683710e+02  -1.1595060e+02  -6.0320960e+01  -6.8214200e+01  -6.4764120e+01  -6.4280220e+01
   7.8698500e+01  -9.9431140e+01  -1.1659970e+02  -1.1731670e+02  -1.1548640e+02  -6.1957080e+01  -6.6101760e+01  -6.9735240e+01  -6.6438730e+01
   7.9050500e+01  -9.6753020e+01  -1.1865460e+02  -1.1710630e+02  -1.1524920e+02  -6.2340890e+01  -6.4503040e+01  -7.2639410e+01  -6.9711240e+01
   7.9402500e+01  -9.5927460e+01  -1.1956460e+02  -1.1608400e+02  -1.1520250e+02  -6.1988210e+01  -6.3379810e+01  -6.9003490e+01  -7.3816730e+01
   7.9754500e+01  -9.7079060e+01  -1.1901670e+02  -1.1460400e+02  -1.1531520e+02  -6.2160260e+01  -6.2689510e+01  -6.6383630e+01  -7.4037820e+01
   8.0106500e+01  -1.0046450e+02  -1.1853870e+02  -1.1308940e+02  -1.1545840e+02  -6.3585240e+01  -6.2416450e+01  -6.4985730e+01  -7.0674030e+01
   8.0458500e+01  -1.0650480e+02  -1.1936310e+02  -1.1179290e+02  -1.1538970e+02  -6.6953740e+01  -6.2510160e+01  -6.4091190e+01  -6.8209190e+01
   8.0810500e+01  -1.1328930e+02  -1.2034530e+02  -1.1085730e+02  -1.1499800e+02  -7.3564050e+01  -6.2805850e+01  -6.3397090e+01  -6.6828310e+01
   8.1162500e+01  -1.1335140e+02  -1.1843140e+02  -1.1038490e+02  -1.1454100e+02  -7.3241330e+01  -6.3031920e+01  -6.2997140e+01  -6.6223420e+01
   8.1514500e+01  -1.0751850e+02  -1.1623510e+02  -1.1047570e+02  -1.1446920e+02  -6.7551780e+01  -6.3025060e+01  -6.3116320e+01  -6.6160640e+01
   8.1866500e+01  -1.0331720e+02  -1.1598860e+02  -1.1125990e+02  -1.1521040e+02  -6.4852990e+01  -6.2922820e+01  -6.3922810e+01  -6.6416730e+01
   8.2218500e+01  -1.0205970e+02  -1.1825710e+02  -1.1294400e+02  -1.1726820e+02  -6.3674790e+01  -6.2962430e+01  -6.5503630e+01  -6.6689850e+01
   8.2570500e+01  -1.0322410e+02  -1.2421190e+02  -1.1588650e+02  -1.2181340e+02  -6.3140870e+01  -6.3161310e+01  -6.7879990e+01  -6.6628270e+01
   8.2922500e+01  -1.0443740e+02  -1.3262510e+02  -1.2044900e+02  -1.3728570e+02  -6.2562100e+01  -6.3235070e+01  -7.0984080e+01  -6.6103730e+01
   8.3274500e+01  -1.0270820e+02  -1.2796970e+02  -1.2249270e+02  -1.2523370e+02  -6.1435010e+01  -6.2897810e+01  -7.4532500e+01  -6.5373310e+01
   8.3626500e+01  -1.0146860e+02  -1.2851690e+02  -1.1839070e+02  -1.1902230e+02  -5.9639760e+01  -6.2287630e+01  -7.7556370e+01  -6.4809520e+01
   8.3978500e+01  -1.0190240e+02  -1.2681200e+02  -1.1524240e+02  -1.1658230e+02  -5.7451740e+01  -6.1792350e+01  -7.8194840e+01  -6.4652510e+01
   8.4330500e+01  -1.0171180e+02  -1.2226840e+02  -1.1342230e+02  -1.1599100e+02  -5.5282910e+01  -6.1645730e+01  -7.6835370e+01  -6.4986360e+01
   8.4682500e+01  -9.9592460e+01  -1.2082140e+02  -1.1248020e+02  -1.1676370e+02  -5.3437160e+01  -6.1851250e+01  -7.5341290e+01  -6.5761540e+01
   8.5034500e+01  -9.8203190e+01  -1.2294670e+02  -1.1220880e+02  -1.1851560e+02  -5.2062920e+01  -6.2272140e+01  -7.3834080e+01  -6.6769450e+01
   8.5386500e+01  -9.8532860e+01  -1.3272550e+02  -1.1259330e+02  -1.1989040e+02  -5.1204540e+01  -6.2757010e+01  -7.1461140e+01  -6.7595310e+01
   8.5738500e+01  -1.0022080e+02  -1.2783780e+02  -1.1376250e+02  -1.1901460e+02  -5.0851730e+01  -6.3241470e+01  -6.8389600e+01  -6.7708600e+01
   8.6090500e+01  -1.0186920e+02  -1.1931870e+02  -1.1595660e+02  -1.1724390e+02  -5.0968800e+01  -6.3696800e+01  -6.5616070e+01  -6.6850810e+01
   8.6442500e+01  -1.0261060e+02  -1.1492030e+02  -1.1936620e+02  -1.1615480e+02  -5.1516430e+01  -6.3925240e+01  -6.3677940e+01  -6.5309660e+01
   8.6794500e+01  -1.0307830e+02  -1.1210670e+02  -1.2253750e+02  -1.1605940e+02  -5.2479410e+01  -6.3489860e+01  -6.2729050e+01  -6.3604760e+01
   8.7146500e+01  -1.0173910e+02  -1.1058760e+02  -1.2154720e+02  -1.1696480e+02  -5.3906970e+01  -6.2168830e+01  -6.2749200e+01  -6.2110710e+01
   8.7498500e+01  -9.9168750e+01  -1.1040460e+02  -1.1951190e+02  -1.1886250e+02  -5.5967830e+01  -6.0332360e+01  -6.3278720e+01  -6.1001770e+01
   8.7850500e+01  -9.7853270e+01  -1.1163030e+02  -1.1840890e+02  -1.2153960e+02  -5.9053060e+01  -5.8486800e+01  -6.2723110e+01  -6.0333580e+01
   8.8202500e+01  -9.8434220e+01  -1.1424500e+02  -1.1756330e+02  -1.2338900e+02  -6.4093890e+01  -5.6915720e+01  -6.0279550e+01  -6.0116900e+01
   8.8554500e+01  -1.0081720e+02  -1.1767020e+02  -1.1628620e+02  -1.2208230e+02  -7.1537860e+01  -5.5724540e+01  -5.7622860e+01  -6.0361050e+01
   8.8906500e+01  -1.0388350e+02  -1.2038920e+02  -1.1486960e+02  -1.1960600e+02  -6.6177660e+01  -5.4934230e+01  -5.5754150e+01  -6.1090370e+01
   8.9258500e+01  -1.0589410e+02  -1.2235240e+02  -1.1389280e+02  -1.1753600e+02  -6.1419730e+01  -5.4526450e+01  -5.4863720e+01  -6.2329330e+01
   8.9610500e+01  -1.0770280e+02  -1.2316250e+02  -1.1357500e+02  -1.1592960e+02  -5.8928520e+01  -5.4462550e+01  -5.5014260e+01  -6.4033870e+01
   8.9962500e+01  -1.0453060e+02  -1.2111640e+02  -1.1385890e+02  -1.1463090e+02  -5.7601470e+01  -5.4695090e+01  -5.6387700e+01  -6.5925060e+01
   9.0314500e+01  -9.9648630e+01  -1.1968460e+02  -1.1455140e+02  -1.1358880e+02  -5.6967620e+01  -5.5179380e+01  -5.9557380e+01  -6.7350880e+01
   9.0666500e+01  -9.7178410e+01  -1.2048400e+02  -1.1540820e+02  -1.1287230e+02  -5.6788850e+01  -5.5886050e+01  -6.6910520e+01  -6.7824860e+01
   9.1018500e+01  -9.6920810e+01  -1.2313760e+02  -1.1623700e+02  -1.1261080e+02  -5.6946210e+01  -5.6815960e+01  -7.2479320e+01  -6.7678650e+01
   9.1370500e+01  -9.8669110e+01  -1.2466810e+02  -1.1699440e+02  -1.1294950e+02  -5.7403730e+01  -5.8022470e+01  -6.1450470e+01  -6.7335300e+01
   9.1722500e+01  -1.0231530e+02  -1.2528270e+02  -1.1776520e+02  -1.1405160e+02  -5.8175140e+01  -5.9648800e+01  -5.7440600e+01  -6.6873270e+01
   9.2074500e+01  -1.0699910e+02  -1.3087170e+02  -1.1860210e+02  -1.1614500e+02  -5.9260150e+01  -6.1989560e+01  -5.5630840e+01  -6.6398640e+01
   9.2426500e+01  -1.0957180e+02  -1.2569480e+02  -1.1939770e+02  -1.1962220e+02  -6.0522190e+01  -6.5563450e+01  -5.5170710e+01  -6.6208710e+01
   9.2778500e+01  -1.0805290e+02  -1.1809350e+02  -1.2009530e+02  -1.2496210e+02  -6.1542500e+01  -7.0052080e+01  -5.5875230e+01  -6.6577120e+01
   9.3130500e+01  -1.0564810e+02  -1.1474250e+02  -1.2114920e+02  -1.2765190e+02  -6.1825680e+01  -6.8172450e+01  -5.7921430e+01  -6.7492100e+01
   9.3482500e+01  -1.0580380e+02  -1.1368810e+02  -1.2365790e+02  -1.2390780e+02  -6.1491610e+01  -6.3834560e+01  -6.2150720e+01  -6.8268130e+01
   9.3834500e+01  -1.1059260e+02  -1.1415910e+02  -1.3002550e+02  -1.2154650e+02  -6.1167950e+01  -6.1210520e+01  -7.3603360e+01  -6.7724790e+01
   9.4186500e+01  -1.0564080e+02  -1.1535740e+02  -1.3019890e+02  -1.2072280e+02  -6.1339310e+01  -5.9954300e+01  -6.8560630e+01  -6.6151540e+01
   9.4538500e+01  -9.8838560e+01  -1.1616340e+02  -1.2217960e+02  -1.2090510e+02  -6.2281830e+01  -5.9732590e+01  -6.1175330e+01  -6.4739810e+01
   9.4890500e+01  -9.5780650e+01  -1.1624020e+02  -1.1844680e+02  -1.2168250e+02  -6.4284700e+01  -6.0252360e+01  -5.8209240e+01  -6.3987640e+01
   9.5242500e+01  -9.5104040e+01  -1.1638500e+02  -1.1665650e+02  -1.2250760e+02  -6.8019710e+01  -6.0910410e+01  -5.7107780e+01  -6.3954910e+01
   9.5594500e+01  -9.6439530e+01  -1.1735550e+02  -1.1584190e+02  -1.2277670e+02  -7.6403410e+01  -6.0618920e+01  -5.7317630e+01  -6.4603210e+01
   9.5946500e+01  -9.9828860e+01  -1.1994760e+02  -1.1518440e+02  -1.2260910e+02  -7.9396880e+01  -5.9043560e+01  -5.8740350e+01  -6.5920260e+01
   9.6298500e+01  -1.0514290e+02  -1.2491480e+02  -1.1395530e+02  -1.2288360e+02  -6.9180600e+01  -5.7084110e+01  -6.1549840e+01  -6.8003610e+01
   9.6650500e+01  -1.0805870e+02  -1.2245780e+02  -1.1207250e+02  -1.2462660e+02  -6.5127490e+01  -5.5377390e+01  -6.6337010e+01  -7.1212200e+01
   9.7002500e+01  -1.0583470e+02  -1.1706990e+02  -1.0999090e+02  -1.3000040e+02  -6.2971980e+01  -5.4061790e+01  -7.4247580e+01  -7.6719370e+01
   9.7354500e+01  -1.0365520e+02  -1.1449170e+02  -1.0808030e+02  -1.3968330e+02  -6.1871880e+01  -5.3103500e+01  -7.4386910e+01  -9.3617660e+01
   9.7706500e+01  -1.0279490e+02  -1.1389710e+02  -1.0649340e+02  -1.2396950e+02  -6.1510830e+01  -5.2445790e+01  -7.0476890e+01  -8.0747500e+01
   9.8058500e+01  -1.0401770e+02  -1.1480460e+02  -1.0526730e+02  -1.1795070e+02  -6.1727390e+01  -5.2053070e+01  -6.9598040e+01  -7.4793880e+01
   9.8410500e+01  -1.0670080e+02  -1.1678540e+02  -1.0439670e+02  -1.1412380e+02  -6.2417260e+01  -5.1921570e+01  -7.0759030e+01  -7.1968620e+01
   9.8762500e+01  -1.0447280e+02  -1.1899590e+02  -1.0386780e+02  -1.1143610e+02  -6.3503170e+01  -5.2078110e+01  -7.4350190e+01  -7.0128240e+01
   9.9114500e+01  -1.0110930e+02  -1.2003720e+02  -1.0367810e+02  -1.0958480e+02  -6.4921690e+01  -5.2574090e+01  -8.6800880e+01  -6.8584850e+01
   9.9466500e+01  -1.0029750e+02  -1.1966750e+02  -1.0384700e+02  -1.0847860e+02  -6.6567740e+01  -5.3477790e+01  -7.5513640e+01  -6.7195630e+01
   9.9818500e+01  -1.0213790e+02  -1.1955750e+02  -1.0441770e+02  -1.0810090e+02  -6.8105680e+01  -5.4862270e+01  -6.7576820e+01  -6.6054270e+01


==> DocData/activeCopolCDF.dat <==
x y 
   8.1907425e+01   0.0000000e+00
   8.2802054e+01   1.2500000e-02
   8.3075065e+01   2.5000000e-02
   8.3484515e+01   3.7500000e-02
   8.3599689e+01   5.0000000e-02
   8.3647105e+01   6.2500000e-02
   8.3772865e+01   7.5000000e-02
   8.3918471e+01   8.7500000e-02
   8.3944504e+01   1.0000000e-01
   8.4039631e+01   1.1250000e-01
   8.4117500e+01   1.2500000e-01
   8.4187587e+01   1.3750000e-01
   8.4188914e+01   1.5000000e-01
   8.4246673e+01   1.6250000e-01
   8.4428489e+01   1.7500000e-01
   8.4551293e+01   1.8750000e-01
   8.4805144e+01   2.0000000e-01
   8.4853599e+01   2.1250000e-01
   8.4856923e+01   2.2500000e-01
   8.4868903e+01   2.3750000e-01
   8.5052984e+01   2.5000000e-01
   8.5148904e+01   2.6250000e-01
   8.5202268e+01   2.7500000e-01
   8.5408371e+01   2.8750000e-01
   8.5485338e+01   3.0000000e-01
   8.5604176e+01   3.1250000e-01
   8.5673254e+01   3.2500000e-01
   8.5706440e+01   3.3750000e-01
   8.5762223e+01   3.5000000e-01
   8.5765518e+01   3.6250000e-01
   8.5841433e+01   3.7500000e-01
   8.5902594e+01   3.8750000e-01
   8.5959697e+01   4.0000000e-01
   8.6040034e+01   4.1250000e-01
   8.6088505e+01   4.2500000e-01
   8.6099890e+01   4.3750000e-01
   8.6130157e+01   4.5000000e-01
   8.6135225e+01   4.6250000e-01
   8.6194755e+01   4.7500000e-01
   8.6215263e+01   4.8750000e-01
   8.6401230e+01   5.0000000e-01
   8.6442226e+01   5.1250000e-01
   8.6447859e+01   5.2500000e-01
   8.6559482e+01   5.3750000e-01
   8.6595551e+01   5.5000000e-01
   8.6660534e+01   5.6250000e-01
   8.6681060e+01   5.7500000e-01
   8.6709949e+01   5.8750000e-01
   8.6754449e+01   6.0000000e-01
   8.6885572e+01   6.1250000e-01
   8.6929285e+01   6.2500000e-01
   8.6981997e+01   6.3750000e-01
   8.7058482e+01   6.5000000e-01
   8.7068745e+01   6.6250000e-01
   8.7121969e+01   6.7500000e-01
   8.7164773e+01   6.8750000e-01
   8.7168224e+01   7.0000000e-01
   8.7183701e+01   7.1250000e-01
   8.7224532e+01   7.2500000e-01
   8.7260179e+01   7.3750000e-01
   8.7384244e+01   7.5000000e-01
   8.7555688e+01   7.6250000e-01
   8.7555914e+01   7.7500000e-01
   8.7702502e+01   7.8750000e-01
   8.7792446e+01   8.0000000e-01
   8.7815599e+01   8.1250000e-01
   8.7936434e+01   8.2500000e-01
   8.8013088e+01   8.3750000e-01
   8.8191038e+01   8.5000000e-01
   8.8252448e+01   8.6250000e-01
   8.8267516e+01   8.7500000e-01
   8.8360134e+01   8.8750000e-01
   8.8400623e+01   9.0000000e-01
   8.8503142e+01   9.1250000e-01
   8.8855189e+01   9.2500000e-01
   8.9203732e+01   9.3750000e-01
   8.9365851e+01   9.5000000e-01
   8.9809271e+01   9.6250000e-01
   9.0765460e+01   9.7500000e-01
   9.1310595e+01   9.8750000e-01
   9.1855729e+01   1.0000000e+00


==> DocData/activeCrosspolCDF.dat <==
x y 
   8.7879351e+01   0.0000000e+00
   8.8233522e+01   1.2500000e-02
   8.8644386e+01   2.5000000e-02
   8.9123989e+01   3.7500000e-02
   8.9507133e+01   5.0000000e-02
   8.9761902e+01   6.2500000e-02
   8.9798847e+01   7.5000000e-02
   8.9993756e+01   8.7500000e-02
   9.0018570e+01   1.0000000e-01
   9.0347766e+01   1.1250000e-01
   9.0499621e+01   1.2500000e-01
   9.0512688e+01   1.3750000e-01
   9.0521937e+01   1.5000000e-01
   9.0799593e+01   1.6250000e-01
   9.0837428e+01   1.7500000e-01
   9.0903147e+01   1.8750000e-01
   9.0961867e+01   2.0000000e-01
   9.1121530e+01   2.1250000e-01
   9.1158888e+01   2.2500000e-01
   9.1208513e+01   2.3750000e-01
   9.1254264e+01   2.5000000e-01
   9.1342909e+01   2.6250000e-01
   9.1648897e+01   2.7500000e-01
   9.1660230e+01   2.8750000e-01
   9.1696494e+01   3.0000000e-01
   9.1703044e+01   3.1250000e-01
   9.1763731e+01   3.2500000e-01
   9.2174007e+01   3.3750000e-01
   9.2279123e+01   3.5000000e-01
   9.2292028e+01   3.6250000e-01
   9.2661657e+01   3.7500000e-01
   9.3436889e+01   3.8750000e-01
   9.4086106e+01   4.0000000e-01
   9.4112085e+01   4.1250000e-01
   9.4255059e+01   4.2500000e-01
   9.4267508e+01   4.3750000e-01
   9.4413023e+01   4.5000000e-01
   9.4559721e+01   4.6250000e-01
   9.4738463e+01   4.7500000e-01
   9.4844924e+01   4.8750000e-01
   9.5020198e+01   5.0000000e-01
   9.5123975e+01   5.1250000e-01
   9.5137350e+01   5.2500000e-01
   9.5229637e+01   5.3750000e-01
   9.5258272e+01   5.5000000e-01
   9.5342455e+01   5.6250000e-01
   9.5387246e+01   5.7500000e-01
   9.5577781e+01   5.8750000e-01
   9.5711447e+01   6.0000000e-01
   9.5723722e+01   6.1250000e-01
   9.5893234e+01   6.2500000e-01
   9.5919917e+01   6.3750000e-01
   9.5929280e+01   6.5000000e-01
   9.5971883e+01   6.6250000e-01
   9.6070077e+01   6.7500000e-01
   9.6096004e+01   6.8750000e-01
   9.6102695e+01   7.0000000e-01
   9.6145181e+01   7.1250000e-01
   9.6251484e+01   7.2500000e-01
   9.6340629e+01   7.3750000e-01
   9.6451621e+01   7.5000000e-01
   9.6578774e+01   7.6250000e-01
   9.6587403e+01   7.7500000e-01
   9.6750789e+01   7.8750000e-01
   9.6795990e+01   8.0000000e-01
   9.7207731e+01   8.1250000e-01
   9.7324742e+01   8.2500000e-01
   9.7344805e+01   8.3750000e-01
   9.7353724e+01   8.5000000e-01
   9.7433157e+01   8.6250000e-01
   9.7481718e+01   8.7500000e-01
   9.7513678e+01   8.8750000e-01
   9.7614866e+01   9.0000000e-01
   9.7737966e+01   9.1250000e-01
   9.7748580e+01   9.2500000e-01
   9.7858280e+01   9.3750000e-01
   9.7866814e+01   9.5000000e-01
   9.8376782e+01   9.6250000e-01
   9.8578647e+01   9.7500000e-01
   9.9835677e+01   9.8750000e-01
   1.0109271e+02   1.0000000e+00


==> DocData/passiveCopolCDF.dat <==
x y 
   5.8771261e+01   0.0000000e+00
   5.9181818e+01   1.2500000e-02
   5.9387097e+01   2.5000000e-02
   5.9455523e+01   6.2500000e-02
   5.9523949e+01   1.1250000e-01
   5.9660802e+01   1.2500000e-01
   5.9729228e+01   1.5000000e-01
   5.9797654e+01   1.7500000e-01
   5.9866080e+01   2.3750000e-01
   5.9934506e+01   2.8750000e-01
   6.0002933e+01   3.1250000e-01
   6.0071359e+01   3.2500000e-01
   6.0139785e+01   3.5000000e-01
   6.0208211e+01   3.6250000e-01
   6.0276637e+01   3.7500000e-01
   6.0345064e+01   4.1250000e-01
   6.0413490e+01   4.7500000e-01
   6.0481916e+01   5.2500000e-01
   6.0550342e+01   5.7500000e-01
   6.0618768e+01   6.2500000e-01
   6.0687195e+01   6.5000000e-01
   6.0755621e+01   6.6250000e-01
   6.0824047e+01   6.7500000e-01
   6.0892473e+01   7.1250000e-01
   6.0960899e+01   7.3750000e-01
   6.1029326e+01   7.5000000e-01
   6.1166178e+01   7.6250000e-01
   6.1234604e+01   7.7500000e-01
   6.1303030e+01   8.1250000e-01
   6.1371457e+01   8.3750000e-01
   6.1439883e+01   8.6250000e-01
   6.1508309e+01   8.7500000e-01
   6.1576735e+01   8.8750000e-01
   6.1645161e+01   9.0000000e-01
   6.1713587e+01   9.2500000e-01
   6.2397849e+01   9.5000000e-01
   6.2671554e+01   9.7500000e-01
   6.2945259e+01   9.8750000e-01
   6.3218964e+01   1.0000000e+00


==> DocData/passiveCrosspolCDF.dat <==
x y 
   6.9103617e+01   0.0000000e+00
   6.9308895e+01   1.2500000e-02
   6.9719453e+01   3.7500000e-02
   6.9787879e+01   6.2500000e-02
   6.9856305e+01   7.5000000e-02
   6.9924731e+01   1.1250000e-01
   6.9993157e+01   1.2500000e-01
   7.0061584e+01   1.5000000e-01
   7.0130010e+01   1.6250000e-01
   7.0266862e+01   1.7500000e-01
   7.0335288e+01   2.0000000e-01
   7.0403715e+01   2.1250000e-01
   7.0472141e+01   2.3750000e-01
   7.0540567e+01   2.8750000e-01
   7.0608993e+01   3.6250000e-01
   7.0677419e+01   3.7500000e-01
   7.0745846e+01   4.0000000e-01
   7.0814272e+01   4.3750000e-01
   7.0882698e+01   4.5000000e-01
   7.0951124e+01   4.8750000e-01
   7.1019550e+01   5.0000000e-01
   7.1087977e+01   5.2500000e-01
   7.1224829e+01   5.8750000e-01
   7.1293255e+01   6.2500000e-01
   7.1361681e+01   6.3750000e-01
   7.1430108e+01   6.5000000e-01
   7.1566960e+01   7.1250000e-01
   7.1703812e+01   7.2500000e-01
   7.1772239e+01   7.6250000e-01
   7.1840665e+01   7.8750000e-01
   7.1977517e+01   8.0000000e-01
   7.2045943e+01   8.2500000e-01
   7.2114370e+01   8.5000000e-01
   7.2251222e+01   8.6250000e-01
   7.2319648e+01   8.7500000e-01
   7.2524927e+01   9.0000000e-01
   7.2730205e+01   9.1250000e-01
   7.2798631e+01   9.3750000e-01
   7.2867058e+01   9.5000000e-01
   7.3003910e+01   9.6250000e-01
   7.4167155e+01   9.8750000e-01
   7.5330401e+01   1.0000000e+00


==> DocData/rateGain.dat <==
pathLoss copolGain crosspolGain copolSTD crosspolSTD 
   8.5646671e+01   7.6997679e+01   9.5577446e+01   7.9855820e+00   7.9622111e+00
   8.6465509e+01   6.7728447e+01   9.3469852e+01   1.3100739e+01   7.7927895e+00
   8.7447408e+01   5.6386524e+01   9.6261683e+01   1.9300699e+01   1.2648723e+01
   9.0551432e+01   4.0878303e+01   9.4694836e+01   1.5168867e+01   4.4919785e+00
   9.2063033e+01   2.3533458e+01   8.0109472e+01   2.2516906e+01   5.7895647e+00
   9.4185277e+01  -8.6599962e+00   6.7557646e+01   1.3673048e+01   1.6337633e+01
   9.6764948e+01  -2.5225891e+01   5.7330447e+01   8.8626715e+00   1.6808565e+01
   1.0639154e+02  -8.2357396e+01  -3.4475289e+01   6.4330051e+00   1.9690922e+01


==> DocGraphics/rateGain.dat <==
pathLoss copolGain crosspolGain copolSTD crosspolSTD 
   8.5646671e+01   7.6997679e+01   9.5577446e+01   7.9855820e+00   7.9622111e+00
   8.6465509e+01   6.7728447e+01   9.3469852e+01   1.3100739e+01   7.7927895e+00
   8.7447408e+01   5.6386524e+01   9.6261683e+01   1.9300699e+01   1.2648723e+01
   9.0551432e+01   4.0878303e+01   9.4694836e+01   1.5168867e+01   4.4919785e+00
   9.2063033e+01   2.3533458e+01   8.0109472e+01   2.2516906e+01   5.7895647e+00
   9.4185277e+01  -8.6599962e+00   6.7557646e+01   1.3673048e+01   1.6337633e+01
   9.6764948e+01  -2.5225891e+01   5.7330447e+01   8.8626715e+00   1.6808565e+01
   1.0639154e+02  -8.2357396e+01  -3.4475289e+01   6.4330051e+00   1.9690922e+01

